POMDP-Driven Cognitive Massive MIMO Radar: Joint Target Detection-Tracking In Unknown Disturbances

The joint detection and tracking of a moving target embedded in an unknown disturbance represents a key feature that motivates the development of the cognitive radar paradigm. Building upon recent advancements in robust target detection with multiple-input multiple-output (MIMO) radars, this work explores the application of a Partially Observable Markov Decision Process (POMDP) framework to enhance the tracking and detection tasks in a statistically unknown environment. In the POMDP setup, the radar system is considered as an intelligent agent that continuously senses the surrounding environment, optimizing its actions to maximize the probability of detection $(P_D)$ and improve the target position and velocity estimation, all this while keeping a constant probability of false alarm $(P_{FA})$. The proposed approach employs an online algorithm that does not require any apriori knowledge of the noise statistics, and it relies on a much more general observation model than the traditional range-azimuth-elevation model employed by conventional tracking algorithms. Simulation results clearly show substantial performance improvement of the POMDP-based algorithm compared to the State-Action-Reward-State-Action (SARSA)-based one that has been recently investigated in the context of massive MIMO (MMIMO) radar systems.

==> simu/actions_0.005.csv <==
Time,action_pomcp0,action_oracle0,action_pomcp1,action_oracle1,action_pomcp2,action_oracle2,action_pomcp3,action_oracle3,action_pomcp4,action_oracle4,action_pomcp5,action_oracle5,action_pomcp6,action_oracle6,action_pomcp7,action_oracle7,action_pomcp8,action_oracle8,action_pomcp9,action_oracle9,action_pomcp10,action_oracle10,action_pomcp11,action_oracle11
0,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16
1,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16
2,16,17,16,17,16,17,16,17,16,17,16,17,16,17,16,17,16,17,16,17,16,17,16,17
3,15,17,15,17,15,17,15,17,15,17,15,17,17,17,17,17,17,17,15,17,15,17,15,17
4,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17
5,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17
6,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17
7,17,18,17,18,17,18,17,18,17,18,17,18,17,18,17,18,17,18,17,18,18,18,17,18
8,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18
9,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18
10,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18,18
11,18,18,18,18,18,19,18,18,18,18,18,18,18,18,18,19,18,19,18,18,18,18,18,18
12,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19
13,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19
14,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19
15,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19,19
16,19,20,19,19,20,20,19,20,19,20,19,20,19,19,20,20,20,20,19,19,19,20,19,20
17,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20
18,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20
19,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20,20
20,20,20,20,20,20,21,20,20,20,20,20,20,20,20,21,21,21,21,20,20,20,20,20,20
21,21,21,20,21,21,21,21,21,21,21,21,21,20,21,21,21,21,21,21,20,21,21,21,21
22,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21
23,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21
24,21,21,21,21,21,22,21,21,21,21,21,21,21,21,22,21,22,22,21,21,21,21,21,21
25,22,22,21,21,22,22,22,22,22,22,22,22,21,22,22,22,22,22,21,21,22,22,21,22
26,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,21,22,22,22,22,22
27,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22,22
28,22,22,22,22,22,23,22,22,22,22,22,22,22,22,22,22,23,23,22,22,22,22,22,22
29,22,22,22,22,23,23,22,22,23,22,23,22,22,22,23,23,23,23,22,22,22,22,22,22
30,23,23,22,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,22,22,23,23,23,23
31,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23
32,23,23,23,23,23,24,23,23,23,23,23,23,23,23,23,23,24,23,23,23,23,23,23,23
33,23,23,23,23,24,24,23,23,23,23,23,23,23,23,24,23,24,24,23,23,23,23,23,23
34,24,24,23,23,24,24,24,24,24,24,24,24,24,24,24,24,24,24,23,23,24,24,24,24
35,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,23,24,24,24,24
36,24,24,24,24,25,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24
37,24,24,24,24,25,25,24,24,24,24,24,24,24,24,24,24,25,25,24,24,24,24,24,24
38,25,25,24,24,25,25,24,25,25,24,25,24,25,25,25,25,25,25,24,24,22,25,24,25
39,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,24,24,25,25,25,25
40,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,24,25,25,25,25
41,25,25,25,25,26,26,25,25,25,25,25,25,25,25,25,25,26,26,25,25,25,25,25,25
42,26,25,25,25,26,26,25,25,25,25,25,25,26,25,25,26,26,26,25,25,25,26,25,26
43,26,26,25,25,26,26,26,26,26,26,26,26,26,26,26,26,26,26,25,25,26,26,26,26
44,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,25,25,26,26,26,26
45,26,26,26,26,27,27,26,26,26,26,26,26,26,26,26,26,27,27,25,25,26,26,26,26
46,26,26,26,26,27,27,26,26,26,26,26,26,26,26,26,27,27,27,26,26,27,27,27,26
47,27,27,26,26,27,27,27,27,26,26,26,26,27,27,27,27,27,27,26,26,27,27,27,27
48,27,27,27,26,27,27,27,27,27,27,27,27,27,27,27,27,27,27,26,26,27,27,27,27
49,27,27,27,27,28,28,27,27,27,27,27,27,27,27,27,27,28,28,26,26,27,27,27,27
50,27,27,27,27,28,28,27,27,27,27,27,27,27,27,27,28,28,28,26,27,28,28,27,27
51,28,28,27,27,28,28,28,28,27,27,27,27,28,28,28,28,28,28,27,27,28,28,28,28
52,28,28,27,27,28,28,28,28,28,28,28,28,28,28,28,28,28,28,27,27,28,28,28,28
53,28,28,28,27,29,29,28,28,28,28,28,28,28,28,28,28,29,29,27,27,28,28,28,28
54,28,28,28,28,29,29,28,28,28,28,28,28,28,28,29,28,29,29,27,27,29,29,28,28
55,29,29,28,28,29,29,29,28,28,28,28,28,28,29,29,29,29,29,28,28,29,29,29,29
56,29,29,28,28,29,29,29,29,28,28,28,28,29,29,29,29,29,29,28,28,29,29,29,29
57,29,29,28,28,30,29,29,29,29,29,29,29,29,29,29,29,30,30,28,28,29,29,29,29
58,29,29,28,29,30,30,29,29,29,29,29,29,29,29,29,29,30,30,28,28,30,30,29,29
59,29,30,29,29,30,30,29,29,29,29,29,29,29,30,30,30,30,30,28,28,30,30,30,30
60,30,30,29,29,30,30,30,30,29,29,29,29,30,30,30,30,30,30,29,29,30,30,30,30
61,30,30,29,29,30,30,30,30,30,30,30,29,30,30,30,30,31,31,29,29,30,30,30,30
62,30,30,29,29,31,31,30,30,30,30,30,30,30,30,30,30,31,31,29,29,31,31,30,30
63,31,31,30,30,31,31,30,30,30,30,30,30,31,31,31,31,31,31,29,29,31,31,31,31
64,31,31,30,30,31,31,31,31,30,30,30,30,31,31,31,31,31,31,29,29,31,31,31,31
65,31,31,30,30,31,31,31,31,30,30,30,30,31,31,31,31,32,32,30,30,31,31,31,31
66,31,31,30,30,32,32,31,31,31,31,30,30,31,31,31,31,32,32,30,30,32,32,31,31
67,32,31,30,30,32,32,31,31,31,31,31,31,32,31,32,31,32,32,30,30,32,32,32,31
68,32,32,31,31,32,32,31,31,31,31,31,31,32,32,32,32,32,32,30,30,32,32,32,32
69,32,32,31,31,32,32,32,32,31,31,31,31,32,32,32,32,33,33,30,30,32,32,32,32
70,32,32,31,31,32,32,32,32,32,31,31,31,32,32,32,32,33,33,31,31,33,32,32,32
71,32,32,31,31,33,33,32,32,32,32,31,31,32,32,32,32,33,33,31,31,33,33,32,32
72,33,33,31,31,33,33,32,32,32,32,32,32,33,33,33,33,33,33,31,31,33,33,33,33
73,33,33,32,32,33,33,33,33,32,32,32,32,33,33,33,33,34,34,31,31,33,33,33,33
74,33,33,32,32,33,33,33,33,32,32,32,32,33,33,33,33,34,34,31,31,33,33,33,33
75,33,33,32,32,34,34,33,33,33,32,32,32,33,33,33,33,34,34,32,32,34,34,33,33
76,34,33,32,32,34,34,33,33,33,33,32,32,34,34,33,33,34,34,32,32,34,34,34,34
77,34,34,32,32,34,34,34,33,33,33,33,33,34,34,34,34,35,35,32,32,34,34,34,34
78,34,34,33,33,34,34,34,34,33,33,33,33,34,34,34,34,35,35,32,32,34,34,34,34
79,34,34,33,33,34,35,34,34,33,33,33,33,34,34,34,34,35,35,32,32,35,35,34,34
80,34,34,33,33,35,35,34,34,33,33,33,33,35,35,34,34,35,35,33,33,35,35,34,35
81,35,34,33,33,35,35,34,34,34,34,33,33,35,35,34,34,36,36,33,33,35,35,35,35
82,35,35,33,33,35,35,35,34,34,34,34,34,35,35,35,35,36,36,33,33,35,35,35,35
83,35,35,34,34,35,36,35,35,34,34,34,34,35,35,35,35,36,36,33,33,36,36,35,35
84,35,35,34,34,36,36,35,35,34,34,34,34,36,36,35,35,36,36,33,33,36,36,36,35
85,35,35,34,34,36,36,35,35,34,34,34,34,36,36,35,35,37,37,34,34,36,36,36,36
86,35,36,34,34,36,36,35,35,35,35,34,34,36,36,35,35,37,37,34,34,36,36,36,36
87,36,36,34,34,36,37,35,35,35,35,35,34,36,36,36,36,37,37,34,34,37,36,36,36
88,36,36,35,34,37,37,36,36,35,35,35,35,37,37,36,36,37,37,34,34,37,37,36,36
89,36,36,35,35,37,37,36,36,35,35,35,35,37,37,36,36,38,38,34,34,37,37,37,37
90,36,36,35,35,37,37,36,36,35,36,35,35,37,37,36,36,38,38,35,35,37,37,37,37
91,37,37,35,35,37,37,36,36,36,36,35,35,37,37,36,36,38,38,35,35,37,37,37,37
92,37,37,35,35,38,38,36,37,36,36,35,35,38,38,37,37,38,38,35,35,38,38,37,37
93,37,37,35,35,38,38,37,37,36,36,36,36,38,38,37,37,38,39,35,35,38,38,38,38
94,37,37,36,36,38,38,37,37,36,36,36,36,38,38,37,37,39,39,35,35,38,38,38,38
95,37,37,36,36,38,38,37,37,37,37,36,36,38,38,37,37,39,39,36,36,38,38,38,38
96,38,38,36,36,39,39,37,37,37,37,36,36,39,39,37,37,39,39,36,36,38,38,38,38
97,38,38,36,36,39,39,38,37,37,37,36,36,39,39,38,38,39,39,36,36,39,39,38,38
98,38,38,36,36,39,39,38,38,37,37,36,36,39,39,38,38,40,40,36,36,39,39,39,39
99,38,38,36,36,39,39,38,38,37,37,37,36,39,39,38,38,40,40,36,36,39,39,39,39


==> simu/actions_0.03.csv <==
Time,action_pomcp0,action_oracle0,action_pomcp1,action_oracle1,action_pomcp2,action_oracle2,action_pomcp3,action_oracle3,action_pomcp4,action_oracle4,action_pomcp5,action_oracle5,action_pomcp6,action_oracle6,action_pomcp7,action_oracle7,action_pomcp8,action_oracle8,action_pomcp9,action_oracle9,action_pomcp10,action_oracle10,action_pomcp11,action_oracle11
0,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16
1,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16
2,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16
3,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16
4,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16,16
5,16,16,16,17,16,16,16,16,16,16,16,17,16,16,16,17,16,17,16,16,16,16,16,16
6,16,17,17,17,16,17,16,16,16,16,15,17,16,17,17,17,17,17,16,16,16,17,16,17
7,17,17,17,17,17,17,16,16,16,16,17,17,17,17,17,17,17,17,16,17,17,17,17,17
8,17,17,17,17,17,17,16,16,16,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17
9,17,17,17,17,17,17,16,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17
10,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,18,17,17,17,17,17,17
11,17,17,17,17,17,17,17,17,17,17,17,18,17,17,17,17,18,18,17,17,17,17,17,17
12,17,17,17,18,17,17,17,17,17,17,18,18,17,17,17,17,18,18,17,17,17,17,17,17
13,17,17,18,18,17,17,17,17,17,17,18,18,17,17,17,17,18,18,17,17,17,17,17,17
14,17,17,18,18,17,17,17,17,17,17,18,18,17,17,17,17,18,18,17,17,17,18,17,17
15,17,17,18,18,17,17,17,17,17,17,18,18,17,18,17,17,19,18,17,17,18,18,17,17
16,17,17,18,18,17,17,17,17,17,17,18,19,18,18,17,18,19,19,17,17,18,18,17,17
17,17,17,18,18,17,17,17,17,17,17,19,19,18,18,18,18,19,19,17,17,18,18,17,17
18,17,17,18,19,17,17,17,17,17,18,19,19,18,18,18,18,19,19,17,18,18,18,17,17
19,17,17,19,19,17,17,17,17,18,18,19,19,18,18,18,18,19,19,18,18,18,18,17,17
20,17,17,19,19,17,17,17,18,18,18,19,19,18,18,18,18,19,19,18,18,18,18,17,18
21,17,17,19,19,17,17,18,18,18,18,20,20,18,18,18,18,19,20,18,18,18,18,18,18
22,17,18,19,19,17,18,18,18,18,18,20,20,18,18,18,18,20,20,18,18,18,18,18,18
23,18,18,19,20,18,18,18,18,18,18,20,20,18,18,18,18,20,20,18,18,18,18,18,18
24,18,18,20,20,18,18,18,18,18,18,20,20,18,18,18,18,20,20,18,19,18,18,18,18
25,18,18,20,20,18,18,18,18,18,18,20,21,18,19,18,18,20,20,19,19,18,18,18,18
26,18,18,20,20,18,18,18,18,18,18,21,21,19,19,18,19,21,21,19,19,18,18,18,18
27,18,18,20,20,18,18,18,18,18,19,21,21,19,19,19,19,21,21,19,19,18,18,18,18
28,18,18,21,21,18,18,18,18,19,19,21,21,19,19,19,19,21,21,19,19,18,18,18,18
29,18,18,21,21,18,18,18,18,19,19,22,21,19,19,19,19,21,21,19,19,18,18,18,18
30,18,18,21,21,18,18,18,19,19,19,22,22,19,19,19,19,21,22,20,20,18,18,18,18
31,18,18,21,21,18,18,19,19,19,19,22,22,19,19,19,19,22,22,20,20,18,19,18,18
32,18,18,21,21,18,18,19,19,19,19,22,22,19,19,19,20,22,22,20,20,19,19,18,18
33,18,18,22,21,18,19,19,19,19,20,22,22,19,19,20,20,22,23,20,20,19,19,18,18
34,18,18,22,22,19,19,19,19,20,20,23,22,19,19,20,20,23,23,20,20,19,19,18,18
35,18,18,22,22,19,19,19,19,20,20,23,23,19,19,20,20,23,23,20,21,19,19,18,18
36,18,19,22,22,19,19,19,19,20,20,23,23,19,19,20,20,23,23,21,21,19,19,18,18
37,19,19,22,22,19,19,19,19,20,21,23,23,19,19,21,21,24,24,21,21,19,19,18,17
38,19,19,22,22,19,19,19,19,21,21,23,23,19,20,21,21,24,24,21,21,19,19,19,17
39,19,19,22,22,19,19,19,20,21,21,23,24,20,20,21,21,24,24,21,22,19,19,17,17
40,19,19,23,22,19,19,20,20,21,21,24,24,20,20,21,21,25,25,22,22,19,19,17,18
41,19,19,23,22,19,19,20,20,22,22,24,24,20,20,21,22,25,25,22,22,19,19,18,18
42,19,19,23,22,19,19,20,20,22,22,24,24,20,20,22,22,25,25,22,22,19,19,18,18
43,19,19,22,22,19,20,20,20,22,22,24,25,20,20,22,22,26,26,23,23,19,19,18,18
44,19,19,22,22,20,20,20,20,22,22,25,25,20,20,22,22,26,26,23,23,19,19,18,18
45,19,19,22,22,20,20,20,20,23,23,25,25,20,20,23,23,26,26,23,23,19,19,18,18
46,19,19,22,22,20,20,20,20,23,23,25,25,20,20,23,23,27,27,23,23,19,19,18,17
47,19,19,22,22,20,20,20,21,23,23,26,25,20,20,23,23,27,27,24,24,19,19,17,17
48,19,19,22,22,20,20,21,21,24,24,26,26,20,20,24,23,27,27,24,24,19,19,17,17
49,19,19,22,22,20,20,21,21,24,24,26,26,20,20,24,24,28,28,24,24,19,19,17,17
50,19,20,22,22,20,20,21,21,24,24,26,26,20,20,24,24,28,28,24,24,19,19,17,17
51,20,20,22,22,20,20,21,21,25,25,26,26,20,20,24,24,28,28,25,24,19,19,17,17
52,20,20,22,22,20,20,21,21,25,25,27,27,20,20,24,24,29,28,25,25,19,19,17,17
53,20,20,22,22,20,20,21,21,25,25,27,27,20,20,25,25,29,29,25,25,19,19,17,17
54,20,20,22,22,20,21,21,22,26,26,27,27,20,21,25,25,29,29,25,25,19,19,17,17
55,20,20,22,22,21,21,22,22,26,26,27,27,21,21,25,25,29,29,25,25,19,19,17,17
56,20,20,22,22,21,21,22,22,26,26,27,27,21,21,25,25,30,29,25,25,19,19,17,17
57,20,20,22,22,21,21,22,22,27,27,28,28,21,21,26,25,30,30,26,25,19,19,17,17
58,20,21,22,22,21,21,22,22,27,27,28,28,21,21,26,26,30,30,26,26,19,19,17,17
59,21,21,22,22,21,21,22,22,27,28,28,28,21,21,26,26,30,30,26,26,19,19,17,17
60,21,21,22,22,21,21,22,23,28,28,28,28,21,21,26,26,30,31,26,26,19,19,17,17
61,21,21,22,22,21,21,23,23,28,28,28,29,21,21,26,26,31,31,26,26,19,19,17,17
62,21,21,22,22,21,21,23,23,29,29,29,29,21,21,26,27,31,31,26,26,19,19,17,17
63,21,21,22,22,21,21,23,23,29,29,29,29,21,21,27,27,31,32,26,26,19,19,17,17
64,21,21,22,22,21,21,23,23,30,29,29,30,21,21,27,27,32,32,27,26,19,19,17,17
65,21,22,22,22,21,21,23,23,30,30,30,30,21,21,27,27,32,32,26,27,19,19,17,17
66,22,22,22,22,21,22,24,24,30,30,30,30,21,22,28,28,33,33,27,27,19,20,17,16
67,22,22,22,22,22,22,24,24,31,31,30,30,22,22,28,28,33,33,27,27,20,20,16,16
68,22,22,22,22,22,22,24,24,31,31,31,31,22,22,28,28,33,33,27,27,20,20,16,16
69,22,22,22,22,22,22,24,24,31,31,31,31,22,22,28,28,34,34,27,27,20,20,16,16
70,22,23,22,22,22,22,24,24,32,32,31,31,22,22,29,29,34,34,27,27,20,20,16,16
71,23,23,22,22,22,22,24,24,32,32,31,31,22,22,29,29,34,34,27,28,20,20,16,16
72,23,23,22,22,22,22,25,25,33,33,32,32,22,22,29,29,35,34,28,28,20,20,16,16
73,23,23,22,22,22,22,25,25,33,33,32,32,22,22,29,30,35,35,28,28,20,20,16,16
74,23,23,22,22,22,22,25,25,34,33,32,32,22,22,30,30,35,35,28,28,20,20,16,16
75,23,23,22,22,22,22,25,25,34,34,32,33,22,22,30,30,35,35,28,28,20,20,16,16
76,24,24,22,22,22,22,25,25,34,34,33,33,22,22,31,31,36,36,28,28,20,20,16,15
77,24,24,22,22,22,22,25,25,35,35,33,33,22,22,31,31,36,36,29,28,20,19,15,15
78,24,24,22,22,22,22,26,25,35,35,33,33,22,23,31,31,36,36,28,29,21,19,15,15
79,24,24,22,22,22,22,26,25,36,36,34,34,23,23,32,32,37,37,29,29,19,19,15,15
80,24,24,22,22,22,22,25,26,36,36,34,34,23,23,32,32,37,37,29,29,19,19,15,15
81,24,24,22,22,22,22,26,26,37,37,34,34,23,23,32,32,37,37,29,29,19,19,15,15
82,24,24,22,22,22,22,26,26,37,37,35,34,23,23,33,33,38,38,29,29,19,19,15,15
83,25,25,22,22,22,22,26,26,38,38,35,35,23,23,33,33,38,38,29,29,19,19,15,15
84,25,25,22,22,22,22,26,26,38,38,35,35,23,23,33,33,38,38,29,30,19,19,15,15
85,25,25,22,22,22,22,26,26,39,39,35,35,23,23,34,34,39,39,30,30,19,19,15,15
86,25,25,22,22,22,22,26,26,39,39,35,35,23,23,34,34,39,39,30,30,19,19,15,14
87,25,25,22,22,22,22,26,27,40,40,36,36,23,23,34,34,39,39,30,30,19,19,14,14
88,25,25,22,22,22,22,27,27,40,40,36,36,23,23,35,35,40,40,30,30,19,19,14,14
89,25,26,22,22,22,23,27,27,41,41,36,36,23,23,35,35,40,40,30,30,19,19,14,14
90,26,26,22,22,23,23,27,27,41,41,36,37,23,23,35,35,40,40,30,30,19,19,14,14
91,26,26,22,22,23,23,27,27,42,42,37,37,23,23,36,35,41,40,30,31,19,19,14,14
92,26,26,22,22,23,23,27,27,42,43,37,37,23,23,36,36,41,40,31,31,19,19,14,14
93,26,26,22,22,23,23,27,27,43,43,37,37,23,23,36,36,41,41,31,31,19,19,14,14
94,26,26,22,22,23,23,27,28,44,44,38,38,23,23,36,36,41,41,31,31,19,19,14,14
95,26,27,22,22,23,23,28,28,44,45,38,38,23,24,37,37,41,41,31,31,19,19,14,14
96,27,27,22,22,23,23,28,28,45,45,38,38,24,24,37,37,41,41,31,32,19,19,14,13
97,27,27,22,22,23,23,28,28,46,46,38,38,24,24,37,37,42,42,32,32,19,19,13,13
98,27,27,22,22,23,23,28,28,47,46,39,39,24,24,38,37,42,42,32,32,19,19,13,13
99,27,27,22,23,23,23,28,28,47,47,39,39,24,24,38,38,42,42,32,32,19,19,13,13


==> simu/all_results_0.005.csv <==
,Time,pd_pomcp,pd_pf,pd_oracle,pd_orthogonal,rmse_pomcp,rmse_pf,rmse_oracle,rmse_velocity_pomcp,rmse_velocity_pf,rmse_velocity_oracle,sarsa
0,0,1.0,1.0,1.0,0.256,1.0421943346550582,1.042593222420075,1.0422046116837744,0.4866935872221217,0.4866346811105018,0.486350118737414,0.328
1,1,1.0,1.0,1.0,0.26480000000000004,1.0556669019570606,1.0561794879540574,1.0556775889814962,0.4872792775759491,0.4872429714399324,0.48695802921751025,0.372
2,2,0.9016000000000001,0.9016000000000001,1.0,0.26992000000000005,1.1140290199213274,1.1146182930756379,1.0250452806477084,0.49048379011790805,0.49051605207208876,0.45205434194406563,0.3424
3,3,0.8322400000000001,0.81184,1.0,0.27652800000000005,1.0823332314306153,1.2127115382106666,0.9853808691036835,0.4538092365996905,0.4934159325553669,0.42154497942392616,0.33255999999999997
4,4,0.8482160000000001,0.730656,1.0,0.28247520000000004,1.0393901441448437,1.3489654801366544,0.9439514132225878,0.42263679151861744,0.4959954587438372,0.3954110624351219,0.33530399999999994
5,5,0.8633944000000001,0.6575904,1.0,0.2798276800000001,1.0001972840658266,1.5208878401887893,0.9092143121924545,0.39672383536918915,0.49830882634575785,0.373259514467557,0.34417359999999997
6,6,0.87705496,0.59183136,1.0,0.2798449120000001,0.9823207490723045,1.7258325239293513,0.8973085998626867,0.3771356926957574,0.5004000731692508,0.3565495565484873,0.32215624
7,7,0.7929494640000001,0.532648224,1.0,0.2826604208000001,0.9442414254779539,1.960767163419714,0.8615761389795772,0.34836867183316156,0.5022726645822514,0.33089896745150477,0.311140616
8,8,0.8112545176000001,0.47938340160000004,1.0,0.2795943787200001,0.9135991360823096,2.2230842272535174,0.8309364721807094,0.32305766732584185,0.503981899995712,0.30774471224721694,0.3084265544
9,9,0.8301290658400001,0.43144506144000005,1.0,0.2792349408480001,0.8868441154531913,2.509780711420513,0.8039035690963635,0.30031659682266104,0.5054912168695808,0.28671061100859474,0.31718389896000004
10,10,0.8471161592560001,0.38830055529600005,1.0,0.2789114467632001,0.8655051753920842,2.8191980056252754,0.7843964662377672,0.2796613134406838,0.5068381182642834,0.26749493525024776,0.331465509064
11,11,0.8320045433304002,0.34947049976640004,1.0,0.28182030208688014,0.8484755856883022,3.149148241291353,0.7719833531827408,0.2611544988085895,0.5080489159305908,0.2502095482000774,0.30511895815760004
12,12,0.8480040889973601,0.31452344978976005,1.0,0.2760382718781922,0.8343462602388206,3.497902043138754,0.7624006168801223,0.24398727848581575,0.5091881896899932,0.23410654951411297,0.29340706234184005
13,13,0.8620036800976242,0.28307110481078407,1.0,0.27403444469037297,0.8230070066007735,3.863073197439529,0.7562171950429205,0.2281525405794828,0.5102359748339981,0.21925989382363031,0.29046635610765603
14,14,0.8758033120878618,0.25476399432970565,1.0,0.26823100022133567,0.811023949560371,4.242190256602896,0.74941308167562,0.21348412606538736,0.5111741860282554,0.20553879037800069,0.29701972049689046
15,15,0.8722229808790756,0.2292875948967351,1.0,0.2610079001992021,0.8010835464851154,4.634393463174879,0.7442855169622927,0.1999085256014723,0.5119806761845043,0.19271047774552716,0.2853177484472014
16,16,0.8434006827911681,0.20635883540706157,1.0,0.2577071101792819,0.7884359258160004,5.038820688007957,0.7347432191604599,0.1870118079334238,0.5127146665819305,0.18036121539441777,0.2683859736024813
17,17,0.8578606145120513,0.18572295186635543,1.0,0.2531363991613537,0.7763791715592525,5.454610356777643,0.7260910148816047,0.17510406283228447,0.5133725232507531,0.16883898460756083,0.2639473762422332
18,18,0.8712745530608461,0.1671506566797199,1.0,0.24502275924521835,0.7638183178282808,5.880192914343553,0.7190300466681934,0.1639918405737053,0.5139497118735394,0.15823370566263323,0.2683526386180099
19,19,0.8817470977547616,0.15043559101174792,1.0,0.2445204833206965,0.7524882965146613,6.314152841259185,0.7133256049144454,0.15374607510644697,0.5144333988960593,0.14858905856967022,0.2659173747562089
20,20,0.8731723879792854,0.13539203191057314,1.0,0.24526843498862685,0.7437119777559772,6.756277986239091,0.7088510307839773,0.14427794191822854,0.5148378981619779,0.139607449051196,0.25092563728058803
21,21,0.8686551491813569,0.12185282871951583,1.0,0.23674159148976415,0.7356181600859155,7.2051497757078,0.7056102814663731,0.13556592473972603,0.5152334446323974,0.1312757357487757,0.24463307355252925
22,22,0.8809896342632213,0.10966754584756425,1.0,0.23626743234078773,0.7308261887379628,7.660343816168856,0.7043384980190182,0.12760980765038044,0.5155446686684698,0.12363588687440191,0.24816976619727632
23,23,0.8928906708368992,0.09870079126280783,1.0,0.23624068910670898,0.7257290678076865,8.120939404801298,0.7033582099827984,0.12027503862437866,0.5158043844571829,0.11675100027312062,0.2565527895775487
24,24,0.8912016037532093,0.08883071213652705,1.0,0.2334166201960381,0.7225795903185257,8.587003975451758,0.7049737650058423,0.11356607563462146,0.5160411471032966,0.11051834733280412,0.24729751061979383
25,25,0.8876814433778885,0.07994764092287435,1.0,0.2336749581764343,0.7221054970524882,9.05773009438405,0.709542882786961,0.10740680398603879,0.5162279731860326,0.10478228579841606,0.24216775955781444
26,26,0.8921132990400997,0.07195287683058692,1.0,0.2287074623587909,0.7226110374400085,9.532659001248067,0.7135929709442101,0.10173383350353239,0.5163830154393074,0.09945216915256234,0.243150983602033
27,27,0.9025019691360898,0.06475758914752823,1.0,0.22183671612291178,0.7228259381675955,10.00891031787662,0.7177503512286448,0.09644427105829921,0.5163945941096819,0.09452397877434532,0.24443588524182971
28,28,0.9054517722224809,0.05828183023277541,1.0,0.2216530445106206,0.7240835168486853,10.488346011536398,0.7219980849573969,0.09162799420929123,0.5163904542307425,0.09000479056854364,0.24119229671764675
29,29,0.9029065950002327,0.05245364720949787,1.0,0.21988774005955855,0.7246033512313425,10.971212492987616,0.7248065440108419,0.08713900267829812,0.5163817757032575,0.08576999902265213,0.23627306704588208
30,30,0.9002159355002095,0.04720828248854808,1.0,0.21509896605360268,0.7241743339150742,11.457485689016488,0.7267082802257094,0.08294079743895298,0.5163799706749035,0.08187275618082589,0.23544576034129389
31,31,0.9049943419501886,0.04248745423969327,1.0,0.2095890694482424,0.7227375933323138,11.947469349360098,0.7276845339457857,0.07906968713510679,0.5164073182307971,0.07829489360096223,0.24030118430716452
32,32,0.9108949077551698,0.03823870881572395,1.0,0.20543016250341817,0.7228515864632442,12.439892221488702,0.7299498988139551,0.07551279888341769,0.5164839066759822,0.07502402931716487,0.24067106587644807
33,33,0.9102054169796528,0.03441483793415156,1.0,0.20488714625307636,0.7223879634515512,12.935885397965226,0.730020071868014,0.07224113217986167,0.5166459560198176,0.07196542204265108,0.23100395928880327
34,34,0.9115848752816876,0.030973354140736403,1.0,0.20239843162776872,0.7218915099267991,13.433110639656576,0.7302122717265078,0.06922373393890455,0.5168145806608558,0.06913972090399748,0.22590356335992293
35,35,0.9152263877535188,0.027876018726662764,1.0,0.19415858846499187,0.7215595831736467,13.931348222740313,0.7300767928751918,0.06650334060789594,0.5169196056377282,0.06658538611827931,0.22011320702393064
36,36,0.920103748978167,0.025088416853996487,1.0,0.1887427296184927,0.7206463592844616,14.431237478244357,0.730065030926343,0.0639875264407247,0.5169858335349948,0.06419234343872844,0.21570188632153758
37,37,0.9216933740803503,0.02257957516859684,1.0,0.18186845665664345,0.7217148711929311,14.934545063037042,0.7306592619394785,0.061697745415595064,0.5171119475093595,0.06196247984966549,0.2093316976893838
38,38,0.9215240366723153,0.020321617651737154,1.0,0.1744816109909791,0.7231866448813727,15.439165746488454,0.731808365254588,0.05956556155968158,0.517191178527174,0.05988032003388714,0.21039852792044542
39,39,0.9237716330050838,0.01868945588656344,1.0,0.1670334498918812,0.724702349402001,15.944685923135973,0.7326958547346547,0.05763456718372217,0.5172051289248074,0.05796830339092695,0.20695867512840088
40,40,0.9265944697045754,0.0168205102979071,1.0,0.15793010490269307,0.7270932048616475,16.452671870918962,0.7346960807718099,0.05582525485386842,0.5172430648283548,0.05618167235458507,0.20626280761556082
41,41,0.927135022734118,0.015138459268116388,1.0,0.15133709441242377,0.7293631924963097,16.962976295388483,0.7355134238549407,0.05408184832483366,0.5172954385368046,0.054424398120372246,0.20323652685400476
42,42,0.9272215204607062,0.013624613341304749,1.0,0.1462033849711814,0.7309351384498277,17.47255113713379,0.7356621503010257,0.05248043109771687,0.5173416920889428,0.05283201030311281,0.19811287416860426
43,43,0.9288993684146356,0.012262152007174275,1.0,0.13878304647406328,0.7326749191566746,17.98411097706259,0.7367653110610564,0.05095949603461097,0.5173859482744844,0.05134564463547243,0.19430158675174386
44,44,0.9324094315731721,0.011035936806456847,1.0,0.13530474182665694,0.7351685398662524,18.496406966667358,0.7382301978425891,0.049491496739918484,0.5174501017437882,0.049875021554091015,0.19287142807656946
45,45,0.9355684884158549,0.009932343125811163,1.0,0.13497426764399126,0.737544549823747,19.009701255295607,0.7399538698787448,0.048177819227251215,0.5175740224559123,0.04855477529949268,0.1879842852689125
46,46,0.9352116395742696,0.008939108813230047,1.0,0.12787684087959214,0.7386051962908188,19.522348750313597,0.7419799485685123,0.04696620659877065,0.5176902960551965,0.04736153855998922,0.18238585674202124
47,47,0.9352904756168426,0.008045197931907043,1.0,0.12148915679163293,0.7385973561001167,20.035953953726363,0.7433364156765309,0.045865760032776696,0.5177863042136777,0.04628925575381422,0.18014727106781914
48,48,0.9353614280551584,0.007240678138716339,1.0,0.11654024111246963,0.7377860911336813,20.552194990435908,0.7430717332621564,0.04485494662125024,0.5179160210093127,0.04525934066633476,0.17813254396103723
49,49,0.9378252852496426,0.006516610324844706,1.0,0.10928621700122268,0.7382812916035002,21.067884142580912,0.7441182613428962,0.04399873422613987,0.5180751175939632,0.044370026212087,0.17311928956493353
50,50,0.9364427567246784,0.005864949292360235,1.0,0.10195759530110042,0.737999316840278,21.584663679969278,0.7441359945600717,0.04313800127530587,0.5182356264280145,0.0434562211663164,0.17180736060844015
51,51,0.9363984810522106,0.005278454363124212,1.0,0.09536183577099039,0.7370869766470677,22.102438525957584,0.7441052620226392,0.04229703427045123,0.5183814338711972,0.04257237788031572,0.16822662454759615
52,52,0.9363586329469895,0.0051506089268117915,1.0,0.08942565219389136,0.7365227258663095,22.617761022788784,0.7442403626738398,0.041462302474364145,0.518483716328101,0.04170274784985395,0.16420396209283655
53,53,0.9367227696522905,0.004635548034130612,1.0,0.08328308697450222,0.7371349323840635,23.13405448640642,0.7451299546849025,0.04068777276862727,0.5186037630036366,0.040881399819697226,0.1573835658835529
54,54,0.9370504926870614,0.004171993230717551,1.0,0.079754778277052,0.7383756465446549,23.652645415573616,0.7465646539718327,0.039969157050072486,0.5188173642352948,0.040135859086631566,0.1504452092951976
55,55,0.9373454434183552,0.0037547939076457955,1.0,0.0753793004493468,0.7394773743763399,24.170396738876775,0.7474523841839315,0.03924316994678641,0.5189592071199989,0.03937310483798424,0.14740068836567788
56,56,0.9392108990765198,0.0033793145168812162,1.0,0.07064137040441212,0.7404474963218319,24.6898398044058,0.7481079113302787,0.038585031816449095,0.5191253523733949,0.03867975838027085,0.1430606195291101
57,57,0.9384898091688678,0.0030413830651930948,1.0,0.06677723336397091,0.7420980514567057,25.208467580081493,0.7491926204110444,0.03800880690351967,0.51922866013619,0.03806062415919534,0.13915455757619907
58,58,0.9382408282519811,0.0027372447586737855,1.0,0.06529951002757382,0.7443466990016268,25.726640683210306,0.750668952865418,0.03746949821765429,0.5192715690819231,0.037467041558639114,0.13763910181857916
59,59,0.938016745426783,0.002463520282806407,1.0,0.06196955902481644,0.7477539541620737,26.248175231186796,0.7526619221161609,0.03701858105454498,0.5193866028553242,0.03693207843187381,0.13627519163672125
60,60,0.9378150708841048,0.0022171682545257666,1.0,0.058572603122334796,0.7510710941013543,26.768731221124675,0.7543946383424294,0.03660626800231041,0.5195193487468822,0.03645897660839062,0.13744767247304912
61,61,0.9396335637956943,0.00239545142907319,1.0,0.055515342810101315,0.7549624803576891,27.291390107061318,0.7566334681424922,0.03617189472644693,0.5196481775044721,0.03596545444505957,0.1345029052257442
62,62,0.9388702074161248,0.002155906286165871,1.0,0.052363808529091185,0.7571048410193818,27.8148674951738,0.756910444585073,0.03572377734860466,0.5197403033396576,0.035495493635590125,0.12785261470316978
63,63,0.9393831866745124,0.0019403156575492839,1.0,0.04912742767618207,0.7598847287484118,28.34038290587558,0.757104609866545,0.0352859619273051,0.5198867212725078,0.035046197294360495,0.1250673532328528
64,64,0.9374448680070612,0.0017462840917943556,1.0,0.047014684908563864,0.7621925339266798,28.86220472083201,0.7573045907033158,0.034881844948066745,0.5199319948289362,0.03465894546432746,0.12216061790956753
65,65,0.9373003812063551,0.00157165568261492,1.0,0.04391321641770748,0.7644227437095654,29.381402721252428,0.7575049326286504,0.03457232004721484,0.5199058225123284,0.034359030229950266,0.12434455611861078
66,66,0.9371703430857196,0.001414490114353428,1.0,0.04192189477593673,0.7673456270198612,29.89981540817068,0.7588357843820207,0.03428237808694236,0.5198211670585312,0.034070849757847216,0.12271010050674971
67,67,0.9358533087771477,0.0012730411029180852,1.0,0.04092970529834306,0.7691565906995339,30.41821707075324,0.7588018525001206,0.03397609732878978,0.5197633885483315,0.03378282248165722,0.12123909045607476
68,68,0.939067977899433,0.0011457369926262768,1.0,0.040836734768508756,0.7713213806714669,30.937969276468117,0.7599545990780118,0.03370000435717235,0.5197513205526694,0.03353467922655514,0.11671518141046727
69,69,0.9415611801094897,0.0010311632933636492,1.0,0.03795306129165788,0.7736534857039805,31.45418634964093,0.7617118601179858,0.03346643396855778,0.5197290394361144,0.03333718655560692,0.11504366326942056
70,70,0.9390050620985408,0.0009280469640272843,1.0,0.037357755162492096,0.7758651780623714,31.96755811528181,0.763794227470944,0.03321603963926007,0.5197128790653334,0.033124151587277086,0.1127392969424785
71,71,0.9411045558886868,0.0008352422676245559,1.0,0.03602197964624289,0.7765036774979185,32.48040602243736,0.7651068015863097,0.032993024301346506,0.5196823586416288,0.03295829386272864,0.11106536724823066
72,72,0.9425941002998182,0.0007517180408621003,1.0,0.033219781681618606,0.7776015161880583,32.99371170664617,0.7670497419195504,0.032857962258739264,0.5196652393142609,0.03286738807691579,0.10955883052340759
73,73,0.9391346902698363,0.0006765462367758903,1.0,0.031097803513456746,0.7788939992139157,33.506853478641716,0.7696672533322922,0.03278892052968641,0.5196346819986741,0.03283512232217059,0.10820294747106683
74,74,0.9416212212428527,0.0006088916130983013,1.0,0.031188023162111073,0.779801006722393,34.020424451684065,0.7713259427648572,0.03270138899332598,0.5195977034091771,0.03276954832661029,0.10778265272396015
75,75,0.9394590991185675,0.0005480024517884711,1.0,0.030469220845899966,0.7808959236583729,34.53334886245485,0.7717136364861585,0.03259493872638697,0.5195231731663684,0.03263925021506463,0.10380438745156413
76,76,0.9395131892067108,0.000493202206609624,1.0,0.02822229876130997,0.7812453919945784,35.045522180984484,0.7716041244756464,0.03252005084608077,0.5194408070039122,0.032542128128345726,0.10182394870640772
77,77,0.9403618702860397,0.00044388198594866166,1.0,0.02740006888517897,0.7819661443196044,35.556884992926314,0.7713003312441455,0.03247014720562744,0.5193416051917709,0.032463957365488,0.10124155383576695
78,78,0.9399256832574358,0.0003994937873537955,1.0,0.026260061996661074,0.7840983197564484,36.068830272445965,0.7728314380927284,0.03245998995494715,0.5193019623645068,0.03242235353431645,0.09991739845219026
79,79,0.9403331149316922,0.00035954440861841596,1.0,0.024434055796994966,0.786998856569879,36.58187028867504,0.7743331378606138,0.032472182560561544,0.5192869816197072,0.03241909976361597,0.09912565860697124
80,80,0.9406998034385231,0.00032358996775657436,1.0,0.02279065021729547,0.7879003594065553,37.09493682924597,0.7738692130348673,0.03237284443593401,0.5192709083327947,0.03229519684967,0.09761309274627412
81,81,0.9414298230946708,0.00029123097098091694,1.0,0.020911585195565924,0.7882269310742839,37.607912156511816,0.7729350782707398,0.032327813552936506,0.5192465498480276,0.03224925671933092,0.09865178347164671
82,82,0.9416868407852038,0.00026210787388282524,1.0,0.020820426676009335,0.7889127872281305,38.12245850552853,0.7721877916862057,0.03232174934663141,0.5192675948599064,0.032247629199841005,0.09918660512448205
83,83,0.9411181567066834,0.00023589708649454272,1.0,0.018738384008408403,0.7889347664377497,38.6392506797352,0.7703986482007749,0.03226949033610767,0.5192849584972874,0.032198742047111664,0.09766794461203385
84,84,0.9390063410360151,0.00021230737784508845,1.0,0.018864545607567562,0.7879149583276982,39.155287112358735,0.7673617670921423,0.03215191057262613,0.5192709993700193,0.03207749530439438,0.09630115015083048
85,85,0.9403057069324137,0.0001910766400605796,1.0,0.018178091046810806,0.7870767722168897,39.67151898913267,0.7642078601579938,0.032079907610127176,0.5192860975884805,0.03198471683691537,0.09227103513574744
86,86,0.9402751362391722,0.00017196897605452165,1.0,0.017560281942129725,0.7870567735968068,40.185654913109055,0.7625881691017931,0.03202435736359077,0.519304035997633,0.03193129495908644,0.0902439316221727
87,87,0.939847622615255,0.0001547720784490695,1.0,0.015804253747916754,0.7868026400543032,40.702823244570375,0.7605555540972193,0.03194999512507588,0.5193463063723449,0.03184696924586955,0.09241953845995543
88,88,0.9418628603537295,0.00013929487060416256,1.0,0.015423828373125078,0.7875209200257735,41.223391594103056,0.7587213409304436,0.03191278348634252,0.5194305194691227,0.03180668538933373,0.09317758461395989
89,89,0.9388765743183565,0.0001253653835437463,1.0,0.015481445535812571,0.7883591153319311,41.74350890730795,0.757988016905319,0.03187686907165316,0.5194640105234842,0.03177259792123792,0.0934598261525639
90,90,0.9385889168865209,0.00011282884518937167,1.0,0.016333300982231316,0.7895483166033541,42.2614887604876,0.7579110034318755,0.031928461835940565,0.5194778877256145,0.03185491135428967,0.09131384353730751
91,91,0.9391300251978689,0.0001015459606704345,1.0,0.015099970884008183,0.7914516739123829,42.774492273148525,0.758319859653203,0.03197264953535982,0.5194231795094262,0.0319168196872234,0.09058245918357677
92,92,0.9400170226780821,9.139136460339105e-05,1.0,0.014389973795607365,0.7927403729844763,43.28549411653674,0.7584963516350973,0.031996017527471075,0.5192914971174345,0.03195022026784104,0.08912421326521909
93,93,0.9388153204102738,8.225222814305195e-05,1.0,0.014150976416046629,0.7934792861128188,43.797213189637354,0.7578392155503971,0.031986305049842366,0.5192126293163832,0.031925750704852054,0.08901179193869718
94,94,0.9385337883692465,7.402700532874675e-05,1.0,0.014735878774441966,0.7946373406017897,44.30504569078411,0.7577313430715218,0.03195615113012858,0.5190446130151168,0.03186653580725046,0.08931061274482746
95,95,0.9398804095323219,6.662430479587207e-05,1.0,0.014062290896997771,0.7969055929453379,44.81782228987859,0.7589407839934689,0.03195901629781813,0.5189613915474888,0.03182127228182181,0.08637955147034472
96,96,0.9406923685790897,5.996187431628487e-05,1.0,0.013456061807297994,0.7982971225542895,45.33517003446927,0.7598749050734634,0.03201137131656801,0.5189075893974929,0.03183150015593367,0.08214159632331025
97,97,0.9422231317211808,5.396568688465638e-05,1.0,0.012510455626568195,0.7977524855217344,45.857635727109255,0.7590255353961113,0.03205305990743279,0.5189027369624809,0.03182092147735876,0.07872743669097923
98,98,0.9404008185490628,4.8569118196190745e-05,1.0,0.011659410063911375,0.7962111222624096,46.38160220385093,0.7571461612551642,0.03211017673461449,0.5189696044472313,0.03184859674805568,0.07845469302188131
99,99,0.9407607366941565,4.371220637657167e-05,1.0,0.012893469057520236,0.795765945738672,46.900726555626875,0.7549582563230547,0.03219795958678534,0.5189444529821965,0.03192035508677353,0.08100922371969319


==> simu/all_results_0.03.csv <==
,Time,pd_pomcp,pd_pf,pd_oracle,pd_orthogonal,rmse_pomcp,rmse_pf,rmse_oracle,rmse_velocity_pomcp,rmse_velocity_pf,rmse_velocity_oracle,sarsa
0,0,1.0,1.0,1.0,0.328,0.9563786251067532,0.9562270363003034,0.9566184639357622,0.2870613850235687,0.2867672616194121,0.2869921269703633,0.292
1,1,1.0,1.0,1.0,0.32,0.8695303425871557,0.869797828120398,0.8695234394739926,0.29067457031952876,0.2904663834039333,0.2905357484040132,0.506
2,2,1.0,1.0,1.0,0.328,0.812044917453854,0.8122859943209131,0.8108396758995207,0.29552182827071405,0.29533714705369263,0.2952646987601141,0.631
3,3,1.0,1.0,1.0,0.32,0.8406634036157439,0.8408492717336733,0.8388961282769682,0.3017125383051091,0.3016465579471657,0.3012831616231439,0.6555
4,4,0.956,0.956,1.0,0.304,0.9472221500763571,0.9500770879836881,0.9037489467687136,0.3084502235548108,0.30906523848405343,0.2985119949991114,0.54375
5,5,0.8180000000000001,0.802,1.0,0.296,1.0606208176268552,1.117612284798259,0.9196199823045161,0.30149446570581095,0.3118184386214756,0.27329565323406746,0.419875
6,6,0.7050000000000001,0.581,1.0,0.302,1.082491302740629,1.3202295522973204,0.8679851622954189,0.273922732186057,0.31186911088683006,0.23879369150621726,0.3479375
7,7,0.7145,0.38849999999999996,1.0,0.301,1.0240347264722895,1.5552991348545038,0.8251761609574109,0.23807375731534,0.31137584049988803,0.21060311472920068,0.35396875
8,8,0.78925,0.25425,1.0,0.3185,0.9635212533085986,1.8044461778041812,0.8020089626983974,0.20855513100062884,0.31071249262311595,0.18877976405342545,0.37498437500000004
9,9,0.852625,0.169125,1.0,0.32725000000000004,0.910711915154168,2.073091854248146,0.7967363201226345,0.18680477370495482,0.3111837582309894,0.17438095750247146,0.39149218750000003
10,10,0.8843125000000001,0.1165625,1.0,0.29962500000000003,0.8827589904186091,2.35507863761461,0.8048575877895126,0.17250104583244896,0.3139261701739049,0.16491225592608388,0.39774609375000003
11,11,0.86215625,0.07628125,1.0,0.28981250000000003,0.8705584369247574,2.6450842007270996,0.8008863124772689,0.15895568029925833,0.3162240277451521,0.15325056552669208,0.400873046875
12,12,0.8610781249999999,0.052140624999999996,1.0,0.28890625000000003,0.853141376255089,2.9361504782734937,0.7993695730051569,0.14786371471483867,0.31877368542225076,0.1438776798394829,0.40443652343750003
13,13,0.8605390625,0.0420703125,1.0,0.292453125,0.8167366361185207,3.237235789372451,0.781887283440396,0.1388320662149225,0.3199315827509392,0.1360906445114154,0.41621826171875
14,14,0.87026953125,0.03303515625,1.0,0.2902265625,0.7823905572353803,3.5427437482563953,0.7599707966346858,0.13196021337307845,0.32155091095829874,0.12921819292497339,0.42810913085937496
15,15,0.8691347656249999,0.026517578125000003,1.0,0.28311328125,0.7682937254367683,3.8494187204506063,0.7503631381087656,0.12760925175426718,0.3242257920372701,0.12544373530787364,0.43405456542968746
16,16,0.8765673828125,0.0232587890625,1.0,0.263556640625,0.7538070511251054,4.160970481970933,0.747849564517509,0.1275205770181233,0.3287464058873034,0.12581230838864807,0.4450272827148437
17,17,0.87628369140625,0.01962939453125,1.0,0.25577832031250003,0.7492640076241245,4.474561360651272,0.7410818573562061,0.1249974973347132,0.330842083468215,0.12266206014476433,0.4385136413574219
18,18,0.8901418457031249,0.019814697265625,1.0,0.27188916015625,0.7500249063265284,4.793286477085248,0.7329036460462024,0.12486058810203095,0.3332059795687241,0.12145405727701247,0.42125682067871095
19,19,0.9070709228515625,0.0239073486328125,1.0,0.269944580078125,0.7482808724292999,5.110670754199591,0.7413792478037137,0.12509196733594177,0.3336588045283456,0.122966557123428,0.39262841033935547
20,20,0.8855354614257813,0.02395367431640625,1.0,0.27097229003906254,0.7519135405122717,5.4289219897479075,0.7427886052130175,0.12526161531159657,0.33527850458924624,0.12302031596555896,0.39831420516967775
21,21,0.8887677307128907,0.021976837158203123,1.0,0.26548614501953127,0.752493735314822,5.751790408264381,0.7348613729542093,0.12449024500631539,0.3384964630797135,0.12154528828468418,0.3911571025848389
22,22,0.8803838653564453,0.02098841857910156,1.0,0.2747430725097656,0.7517601764655828,6.076361288376462,0.7294808291621555,0.12336138411341135,0.34267067823720687,0.12064397259574819,0.36957855129241945
23,23,0.8661919326782226,0.01849420928955078,1.0,0.2653715362548828,0.7483466590097574,6.4035264328780865,0.7178594035143491,0.12204472341888133,0.3457563275534677,0.11912882099782285,0.33878927564620975
24,24,0.8750959663391114,0.01924710464477539,1.0,0.2886857681274414,0.740998976523596,6.731079130006261,0.7043025096836966,0.11962680541236637,0.3483876569709562,0.11713682302645492,0.33539463782310486
25,25,0.8915479831695556,0.021623552322387697,1.0,0.2703428840637207,0.7569113511550674,7.062518226885751,0.7152343297685269,0.11817643788458412,0.3501938034255503,0.11595785946740841,0.3196973189115524
26,26,0.8957739915847778,0.02281177616119385,1.0,0.29317144203186035,0.7524974684153579,7.396946252642843,0.7117048204478582,0.11772926578353321,0.35209244983757626,0.11597510596773267,0.3418486594557762
27,27,0.8858869957923889,0.025405888080596926,1.0,0.29458572101593017,0.7452559288023217,7.731155103496879,0.711769850370055,0.11731875126421046,0.3541569425300958,0.11655031655734399,0.36692432972788813
28,28,0.8809434978961945,0.02270294404029846,1.0,0.2752928605079651,0.7467910446795485,8.063949425418922,0.7117578339018512,0.11643111888338073,0.3565710023076872,0.11577710451190004,0.39546216486394403
29,29,0.8844717489480973,0.02335147202014923,1.0,0.26964643025398255,0.759731130171163,8.399452283211232,0.7181630324457109,0.11700562206622092,0.35978779593161736,0.11595088185742282,0.391731082431972
30,30,0.8822358744740486,0.023675736010074618,1.0,0.23682321512699128,0.7502116052255294,8.740783793981336,0.7028597133495658,0.11636787392902587,0.36287897471288055,0.11529601257975501,0.399865541215986
31,31,0.8811179372370244,0.02383786800503731,1.0,0.2564116075634957,0.7381392385254077,9.078292706847204,0.6912729280699823,0.11520070249515094,0.36476285878387804,0.114657134338618,0.39793277060799304
32,32,0.8865589686185122,0.025918934002518657,1.0,0.24020580378174783,0.7320682429629181,9.419782914348293,0.683914598933336,0.11729200877593993,0.36794301130604173,0.1153105839672673,0.3889663853039965
33,33,0.8832794843092562,0.026959467001259327,1.0,0.2381029018908739,0.7177434907741884,9.768795098718687,0.6821548748076254,0.11748558220285112,0.37235036379620523,0.1164102306089652,0.37848319265199826
34,34,0.885639742154628,0.027479733500629662,1.0,0.22505145094543694,0.7340748999775517,10.117354490921556,0.7040525573589678,0.1202402555842382,0.37735741407857226,0.11957918688848296,0.38924159632599914
35,35,0.8988198710773141,0.027739866750314833,1.0,0.22052572547271848,0.7395567307348494,10.473148080927423,0.713747992601889,0.1229330689268153,0.38143628262339563,0.12194058758341109,0.37462079816299954
36,36,0.8854099355386571,0.02786993337515742,1.0,0.21626286273635925,0.746970061964846,10.829810680876378,0.7121309002634552,0.12525201979539585,0.38577164979259987,0.1233305733101589,0.36131039908149976
37,37,0.8807049677693286,0.02593496668757871,1.0,0.21013143136817963,0.7602236410109859,11.18835992383295,0.7211571255059475,0.12691215352195256,0.3900144077170796,0.1244733209139426,0.3126551995407499
38,38,0.8783524838846644,0.026967483343789355,1.0,0.20906571568408983,0.7706626895184752,11.553568946745948,0.7337612524130995,0.12708385569182654,0.3941129140352975,0.12340713465130701,0.31432759977037494
39,39,0.8931762419423321,0.027483741671894678,1.0,0.2145328578420449,0.7749848952213092,11.923940292527782,0.7510738837066485,0.12738574703350158,0.39747821469120015,0.12476615516340041,0.3231637998851875
40,40,0.8945881209711661,0.02574187083594734,1.0,0.20326642892102245,0.7743287278225433,12.296488913957663,0.759584761977907,0.1267539476382779,0.3999078710233446,0.12466865377851205,0.3315818999425938
41,41,0.891294060485583,0.02087093541797367,1.0,0.20963321446051122,0.7797909061304025,12.672745235482218,0.7601095220984858,0.12701636144228007,0.4029915511875416,0.12436319860803038,0.3377909499712969
42,42,0.8956470302427915,0.022435467708986835,1.0,0.2248166072302556,0.7891379337655583,13.040884344273632,0.7536201225440056,0.12712448546310828,0.4056603660203692,0.12289127613260599,0.3348954749856484
43,43,0.8918235151213958,0.021217733854493416,1.0,0.2104083036151278,0.7827147941775443,13.4111451694883,0.7566598106881022,0.12494108238883833,0.4092046315471449,0.1215942710469561,0.3294477374928242
44,44,0.8779117575606978,0.020608866927246706,1.0,0.2012041518075639,0.7833314169033039,13.789569581129136,0.7538685314098212,0.12298140430110072,0.411370911127349,0.11946519061680394,0.3267238687464121
45,45,0.8769558787803489,0.022304433463623353,1.0,0.20660207590378193,0.7813648035248054,14.169241629789703,0.7543239979421508,0.12201795870295246,0.4131382338432417,0.11818004705802507,0.32336193437320604
46,46,0.8884779393901745,0.023152216731811677,1.0,0.24330103795189098,0.7763235915811435,14.544082171595893,0.7443766111680359,0.12066778234307553,0.41632610715569957,0.11694697110196373,0.319680967186603
47,47,0.8842389696950872,0.02357610836590584,1.0,0.22365051897594548,0.7736868627059366,14.927937621046112,0.7331896909449656,0.11842089314940402,0.4199103120889204,0.11488534004218721,0.3358404835933015
48,48,0.8881194848475435,0.02578805418295292,1.0,0.20382525948797275,0.7723149116715987,15.311944115978875,0.7325964825176277,0.11802455252864247,0.42247542242865505,0.11515455738560196,0.33592024179665075
49,49,0.9000597424237717,0.02689402709147646,1.0,0.18591262974398637,0.7798353167542211,15.70847727053227,0.7455084186653329,0.11668511384697698,0.4248163765482639,0.11471326228303028,0.31196012089832537
50,50,0.9020298712118859,0.02744701354573823,1.0,0.20295631487199317,0.791716819985907,16.100176890640654,0.7611184688877803,0.11889338775357179,0.4274452650817805,0.11758881813030729,0.3039800604491627
51,51,0.8970149356059429,0.027723506772869118,1.0,0.21547815743599658,0.7937362995073063,16.49727148235033,0.7631533749134642,0.12080988448571889,0.42865577537866983,0.11935126574655534,0.28799003022458136
52,52,0.8725074678029714,0.02586175338643456,1.0,0.2157390787179983,0.8009679512359638,16.901908855832595,0.7676905517292621,0.12221927380735204,0.4303838325299885,0.12079450101620562,0.2839950151122907
53,53,0.8842537339014858,0.02693087669321728,1.0,0.21386953935899916,0.8190165941209661,17.29922414148941,0.7754918895264875,0.12368036767721542,0.431789104178822,0.12200563620767156,0.2759975075561454
54,54,0.8861268669507429,0.02746543834660864,1.0,0.20693476967949959,0.8107214724445418,17.706092099521346,0.7676952848494047,0.12208264865521395,0.4330367070512874,0.12065410676085418,0.2599987537780727
55,55,0.8910634334753715,0.02573271917330432,1.0,0.18746738483974978,0.806397887484164,18.110339534027283,0.7663998939901571,0.12103237888251633,0.4359501895946254,0.120070265655157,0.24999937688903634
56,56,0.8995317167376857,0.02686635958665216,1.0,0.20573369241987488,0.8128016586558644,18.519025006511605,0.7739538243632722,0.12032133862765472,0.43810616835457844,0.11983059757728905,0.26499968844451816
57,57,0.9077658583688428,0.02743317979332608,1.0,0.22686684620993744,0.832452335855854,18.923311291240783,0.7898695958877033,0.1243810604961009,0.44191801161520433,0.12297483989989902,0.2664998442222591
58,58,0.8998829291844215,0.027716589896663042,1.0,0.2134334231049687,0.847764707439735,19.330437466333343,0.8030236631021261,0.12682686562345175,0.44412378445209444,0.1250870054126226,0.2712499221111295
59,59,0.9019414645922108,0.027858294948331523,1.0,0.20071671155248436,0.854383447174254,19.743722658172118,0.8145020980664103,0.12745433280568952,0.44715058615865866,0.12598926400726523,0.2776249610555648
60,60,0.8849707322961053,0.027929147474165764,1.0,0.19635835577624217,0.8513911991138288,20.158707204914613,0.8181694026910552,0.1268399263538055,0.4495003400622085,0.1257298056781581,0.2708124805277824
61,61,0.9004853661480527,0.029964573737082882,1.0,0.16217917788812108,0.8740199799790151,20.583567896526496,0.8434029330189052,0.1283214843447146,0.4522065656584624,0.12722916617357727,0.2974062402638912
62,62,0.8902426830740264,0.02698228686854144,1.0,0.18708958894406053,0.8931338822507986,21.006588017725395,0.8625577853522228,0.12876546500037783,0.4547983732321012,0.12767568516926114,0.2887031201319456
63,63,0.8791213415370132,0.02549114343427072,1.0,0.17354479447203025,0.9046069233301366,21.430285393806585,0.876768533198051,0.12738526654131596,0.45548315230496184,0.12602202558326453,0.27035156006597283
64,64,0.8715606707685066,0.020745571717135362,1.0,0.18077239723601513,0.9062764106246153,21.843746739405475,0.8809238696913434,0.12466999679718294,0.4577584490333135,0.12395247494691572,0.2551757800329864
65,65,0.8697803353842533,0.02037278585856768,1.0,0.17638619861800756,0.9223982375763495,22.247685896851415,0.8937945849449155,0.12376689871414547,0.45942748128083993,0.1235811135282204,0.2475878900164932
66,66,0.8668901676921266,0.02218639292928384,1.0,0.16619309930900378,0.9323330287731102,22.66809252734992,0.8876834614127157,0.12481966569013533,0.4614866575475183,0.1237552979213748,0.2577939450082466
67,67,0.8874450838460632,0.02509319646464192,1.0,0.1810965496545019,0.9198252380657312,23.085842767857805,0.8818603380740528,0.12524385373001345,0.46412294867291326,0.1248505646117825,0.2468969725041233
68,68,0.8977225419230317,0.03054659823232096,1.0,0.16654827482725093,0.9183957135471932,23.490718716593356,0.8819751022236598,0.12477604919172863,0.46582864641799515,0.1248687981001628,0.23344848625206166
69,69,0.9148612709615158,0.033273299116160476,1.0,0.18727413741362547,0.9196944370892552,23.90974740514936,0.8847911901334127,0.12449565336719821,0.46711741486311065,0.12500871011904185,0.24472424312603083
70,70,0.923430635480758,0.03463664955808024,1.0,0.19763706870681275,0.9304953354299053,24.321941257588243,0.9152631082365388,0.12403252731010371,0.46833670461714405,0.12524626251120075,0.2563621215630154
71,71,0.9037153177403789,0.03531832477904012,1.0,0.19081853435340637,0.9429993169658722,24.738330587498975,0.9396229876188851,0.1248201382700663,0.4701436662386177,0.12615720034522993,0.2501810607815077
72,72,0.9058576588701894,0.037659162389520065,1.0,0.17140926717670318,0.9486130124418439,25.158939367298167,0.9465523903443159,0.12388466468881851,0.47175508700102886,0.1251034595706158,0.23309053039075384
73,73,0.8809288294350948,0.04082958119476003,1.0,0.17170463358835159,0.9445770444483139,25.595463204584824,0.9451944204165365,0.12378529173979395,0.4737296380981751,0.1246400957127558,0.21854526519537693
74,74,0.8804644147175473,0.04041479059738001,1.0,0.16785231679417578,0.9415960012763449,26.02359587512029,0.9335806857008615,0.12371292936773012,0.47411211208867016,0.1235632167140018,0.21127263259768847
75,75,0.8842322073587736,0.04020739529869001,1.0,0.1799261583970879,0.9374411948328265,26.458246978954033,0.9237056388853289,0.12129116895000117,0.4755612517167248,0.12030803723922251,0.21163631629884422
76,76,0.8741161036793867,0.038103697649345,1.0,0.16996307919854395,0.9454163021183639,26.88175721084356,0.9176987237887313,0.12056921029136373,0.4767980362885449,0.1193811021851736,0.2238181581494221
77,77,0.8830580518396933,0.0390518488246725,1.0,0.16498153959927198,0.9342809131483721,27.31429578125478,0.9083867815515404,0.11847905017123048,0.47771912597265787,0.11815023705964225,0.22190907907471105
78,78,0.8915290259198467,0.03952592441233625,1.0,0.16849076979963598,0.9429781015433646,27.729506564295356,0.9186196014478591,0.12113451831776889,0.4791945349543244,0.12099757521186873,0.21895453953735552
79,79,0.8957645129599234,0.03976296220616812,1.0,0.158245384899818,0.9593920239847361,28.164706560573766,0.9435395098600733,0.12465317637368184,0.4811309634478052,0.12486739792469045,0.22347726976867777
80,80,0.8898822564799618,0.03588148110308406,1.0,0.177122692449909,0.9694661580853756,28.587186592800165,0.9596350986026628,0.12500243109428272,0.4826593051021727,0.1250195750740098,0.2097386348843389
81,81,0.8969411282399808,0.037940740551542035,1.0,0.1785613462249545,0.975885447907221,29.016832460484753,0.9608975541986304,0.1252351862220501,0.48508791933767126,0.1246182851905104,0.20486931744216946
82,82,0.9064705641199904,0.040970370275771016,1.0,0.16328067311247724,0.9837360863407156,29.46050396668562,0.9693114704093924,0.12624211684141812,0.4868009896480836,0.12572028849700706,0.19643465872108473
83,83,0.8992352820599951,0.04048518513788551,1.0,0.17764033655623862,0.9935039506561996,29.89831627685942,0.9731246606502266,0.1247137370823016,0.48736109597424554,0.12402404773761738,0.20221732936054237
84,84,0.8836176410299976,0.040242592568942755,1.0,0.1748201682781193,1.0133962924582272,30.333941483136407,0.9868724018401122,0.12588099270173414,0.48713872036360156,0.12401769498379754,0.21510866468027118
85,85,0.8898088205149988,0.04212129628447138,1.0,0.18541008413905966,1.0262002686283163,30.76861297912358,1.0022700973826246,0.12500137260892608,0.48755358727287307,0.12281967727540141,0.2155543323401356
86,86,0.8969044102574995,0.04106064814223569,1.0,0.17470504206952983,1.025341501555442,31.221885487161792,0.9999721543428706,0.12486582790050359,0.49022177444464266,0.12278800150250335,0.2077771661700678
87,87,0.8904522051287498,0.03853032407111784,1.0,0.16935252103476492,1.0339008394330764,31.685678140309555,0.9973624102880433,0.12275873704820414,0.4918965274273701,0.11977812230067403,0.2098885830850339
88,88,0.8712261025643748,0.04126516203555892,1.0,0.18867626051738245,1.028402307625019,32.15016023131281,0.9893780322581167,0.11934509269669577,0.4923901336961265,0.11695042429375206,0.21094429154251693
89,89,0.8856130512821874,0.04263258101777946,1.0,0.19633813025869123,1.050422877223585,32.612103220887505,0.9948003636302115,0.11905483272345838,0.4936836258786623,0.11627240919957482,0.19547214577125846
90,90,0.9048065256410938,0.04131629050888973,1.0,0.1861690651293456,1.0534618474395356,33.06245357740097,0.9993142008304374,0.11919153920692918,0.49644037795931817,0.11724475602421092,0.19173607288562922
91,91,0.8864032628205469,0.04065814525444486,1.0,0.17508453256467282,1.060298797487941,33.49409678336184,1.0009597865366326,0.11957959929842944,0.4986584123349952,0.1166840392430869,0.17786803644281463
92,92,0.9032016314102735,0.040329072627222434,1.0,0.17154226628233643,1.0518437000692518,33.93420139604183,1.00841340790594,0.12084786196161956,0.50091840973009,0.11880297215127265,0.1729340182214073
93,93,0.9056008157051367,0.042164536313611216,1.0,0.1617711331411682,1.0555843619624525,34.362921372407044,1.0198586713185205,0.12342551510061762,0.5035383272219764,0.12123820137605257,0.17646700911070365
94,94,0.8828004078525684,0.04108226815680561,1.0,0.1728855665705841,1.0437325240056474,34.807646808415434,0.9962647559291075,0.12547376515607767,0.5072443739282864,0.12197977548829272,0.1822335045553518
95,95,0.8834002039262843,0.04454113407840281,1.0,0.17044278328529205,1.0216900178481825,35.25637428728203,0.9853286138211363,0.12661114552608793,0.5098862917939955,0.12368584008746092,0.1871167522776759
96,96,0.8817001019631421,0.046270567039201405,1.0,0.17122139164264602,1.0186444798051735,35.67333310645161,0.9942182607522195,0.12940311297440837,0.5120511926868709,0.12701829471940845,0.17555837613883796
97,97,0.8928500509815711,0.0391352835196007,1.0,0.16961069582132302,1.0425301891846188,36.112363299061855,1.019376381701854,0.13297466148689968,0.5147664273849215,0.13053061346013062,0.17977918806941898
98,98,0.8944250254907855,0.03556764175980035,1.0,0.1628053479106615,1.052071897885138,36.58060277406704,1.038935075364975,0.13508319654461914,0.5191037132665453,0.1335677286649774,0.1738895940347095
99,99,0.8832125127453927,0.027783820879900174,1.0,0.16340267395533076,1.066244959199038,37.032365535122835,1.055747161386978,0.13829079640911712,0.5239480811095312,0.1372384140614471,0.16294479701735476


==> simu/pomcp_results_0.005_depth=5_vs_depth=2.csv <==
,pd_pomcp_depth_5,rmse_pomcp_depth_5,rmse_velocity_pomcp_depth_5,pd_pomcp_depth_2,rmse_pomcp_depth_2,rmse_velocity_pomcp_depth_2,Time
0,1.0,1.0782665349464584,0.4883265019961691,1.0,1.0421943346550582,0.4866935872221217,0
1,1.0,1.0911017177344111,0.4887353225064661,1.0,1.0556669019570606,0.4872792775759491,1
2,0.9004,1.147654149262542,0.4918411102557121,0.9016000000000001,1.1140290199213274,0.49048379011790805,2
3,0.82716,1.1109267045356033,0.45447843313559977,0.8322400000000001,1.0823332314306153,0.4538092365996905,3
4,0.844044,1.0735883769216423,0.42406764196236635,0.8482160000000001,1.0393901441448437,0.42263679151861744,4
5,0.8596396000000001,1.036812948158344,0.3979713240286522,0.8633944000000001,1.0001972840658266,0.39672383536918915,5
6,0.8736756400000001,1.0160838880617404,0.3783826534589299,0.87705496,0.9823207490723045,0.3771356926957574,6
7,0.7895080760000001,0.9755869181104626,0.3494639428528161,0.7929494640000001,0.9442414254779539,0.34836867183316156,7
8,0.8101572684000001,0.9378404891854636,0.32382638447282075,0.8112545176000001,0.9135991360823096,0.32305766732584185,8
9,0.8291415415600001,0.9065064323440524,0.3009511865976322,0.8301290658400001,0.8868441154531913,0.30031659682266104,9
10,0.846227387404,0.8784159907363323,0.2802878753941852,0.8471161592560001,0.8655051753920842,0.2796613134406838,10
11,0.8304046486636001,0.8573574045338608,0.26195818321361153,0.8320045433304002,0.8484755856883022,0.2611544988085895,11
12,0.8465641837972402,0.8375133816578947,0.24480358137749988,0.8480040889973601,0.8343462602388206,0.24398727848581575,12
13,0.8619077654175161,0.8214047087178756,0.22896951587428063,0.8620036800976242,0.8230070066007735,0.2281525405794828,13
14,0.8757169888757645,0.8077389168241325,0.21450130247078772,0.8758033120878618,0.811023949560371,0.21348412606538736,14
15,0.8757452899881881,0.7981191261741865,0.20133170304072315,0.8722229808790756,0.8010835464851154,0.1999085256014723,15
16,0.8437707609893693,0.7896557290856643,0.18912683886405346,0.8434006827911681,0.7884359258160004,0.1870118079334238,16
17,0.8593936848904323,0.7835371292886486,0.1778231559256034,0.8578606145120513,0.7763791715592525,0.17510406283228447,17
18,0.873454316401389,0.7780773034238858,0.16727115095227216,0.8712745530608461,0.7638183178282808,0.1639918405737053,18
19,0.8849088847612502,0.7714062915654315,0.1574167145983098,0.8817470977547616,0.7524882965146613,0.15374607510644697,19
20,0.8828179962851253,0.7659105558561464,0.14816981365170767,0.8731723879792854,0.7437119777559772,0.14427794191822854,20
21,0.8773361966566128,0.7612276981494563,0.13964147627200424,0.8686551491813569,0.7356181600859155,0.13556592473972603,21
22,0.8896025769909515,0.7549510187660928,0.13171738063664645,0.8809896342632213,0.7308261887379628,0.12760980765038044,22
23,0.8994423192918564,0.7464165220053146,0.12437036420631972,0.8928906708368992,0.7257290678076865,0.12027503862437866,23
24,0.8962980873626707,0.7428451379212017,0.11772100079754479,0.8912016037532093,0.7225795903185257,0.11356607563462146,24
25,0.8886682786264036,0.7389285799417478,0.11139606952933952,0.8876814433778885,0.7221054970524882,0.10740680398603879,25
26,0.8942014507637633,0.7363526401305778,0.10551679672553357,0.8921132990400997,0.7226110374400085,0.10173383350353239,26
27,0.9043813056873871,0.7344355496160285,0.10010327133563778,0.9025019691360898,0.7228259381675955,0.09644427105829921,27
28,0.9071431751186483,0.7321374584206363,0.095067299357432,0.9054517722224809,0.7240835168486853,0.09162799420929123,28
29,0.9044288576067835,0.7327468796426104,0.0904616872946649,0.9029065950002327,0.7246033512313425,0.08713900267829812,29
30,0.9055859718461051,0.7328169780595136,0.08616574194221471,0.9002159355002095,0.7241743339150742,0.08294079743895298,30
31,0.9138273746614947,0.7333326292131352,0.08217516592970259,0.9049943419501886,0.7227375933323138,0.07906968713510679,31
32,0.9188446371953453,0.7332460722319403,0.07850005330784804,0.9108949077551698,0.7228515864632442,0.07551279888341769,32
33,0.9149601734758107,0.7329132781269975,0.07506033657001338,0.9102054169796528,0.7223879634515512,0.07224113217986167,33
34,0.9178641561282297,0.7333260530604784,0.07184363018602005,0.9115848752816876,0.7218915099267991,0.06922373393890455,34
35,0.9204777405154068,0.7342217368564771,0.06890454095695571,0.9152263877535188,0.7215595831736467,0.06650334060789594,35
36,0.9264299664638661,0.7360356343950041,0.06624205136612327,0.920103748978167,0.7206463592844616,0.0639875264407247,36
37,0.9261869698174795,0.7378790696232855,0.06380357898297978,0.9216933740803503,0.7217148711929311,0.061697745415595064,37
38,0.9251682728357316,0.7407273161744256,0.06156083133808102,0.9215240366723153,0.7231866448813727,0.05956556155968158,38
39,0.9298514455521585,0.742211370518629,0.05941845867619543,0.9237716330050838,0.724702349402001,0.05763456718372217,39
40,0.9308663009969427,0.7433051430728751,0.05736637053899405,0.9265944697045754,0.7270932048616475,0.05582525485386842,40
41,0.9305796708972485,0.7444944166788644,0.05541519697873737,0.927135022734118,0.7293631924963097,0.05408184832483366,41
42,0.9263217038075237,0.7449762257401242,0.05351936585990809,0.9272215204607062,0.7309351384498277,0.05248043109771687,42
43,0.9264895334267713,0.7445813008804081,0.05177322706290724,0.9288993684146356,0.7326749191566746,0.05095949603461097,43
44,0.9274405800840942,0.7447809592842314,0.05012827609776145,0.9324094315731721,0.7351685398662524,0.049491496739918484,44
45,0.9314965220756848,0.7446636267765294,0.04858792380179544,0.9355684884158549,0.737544549823747,0.048177819227251215,45
46,0.9335468698681164,0.7437606572182842,0.04716947827194197,0.9352116395742696,0.7386051962908188,0.04696620659877065,46
47,0.9333921828813048,0.7418757842173191,0.045885336503349715,0.9352904756168426,0.7385973561001167,0.045865760032776696,47
48,0.9324529645931744,0.7394525837386973,0.04466537503118685,0.9353614280551584,0.7377860911336813,0.04485494662125024,48
49,0.934807668133857,0.7370515631313497,0.0435387738562373,0.9378252852496426,0.7382812916035002,0.04399873422613987,49
50,0.9345269013204713,0.7353243430646681,0.04248769312284095,0.9364427567246784,0.737999316840278,0.04313800127530587,50
51,0.9350742111884242,0.7342080961814348,0.04151955334434679,0.9363984810522106,0.7370869766470677,0.04229703427045123,51
52,0.9343667900695818,0.7333414497162897,0.04066294587493022,0.9363586329469895,0.7365227258663095,0.041462302474364145,52
53,0.9365301110626236,0.7320532860491983,0.03995217435615,0.9367227696522905,0.7371349323840635,0.04068777276862727,53
54,0.9368770999563613,0.7316920733505637,0.03932053746650537,0.9370504926870614,0.7383756465446549,0.039969157050072486,54
55,0.9403893899607252,0.7314579156430697,0.03877475828266523,0.9373454434183552,0.7394773743763399,0.03924316994678641,55
56,0.9395504509646526,0.7302799055133874,0.038175024996259195,0.9392108990765198,0.7404474963218319,0.038585031816449095,56
57,0.9403954058681874,0.7288150282450654,0.037627962835978516,0.9384898091688678,0.7420980514567057,0.03800880690351967,57
58,0.9395558652813687,0.7266644219490647,0.037093982966045616,0.9382408282519811,0.7443466990016268,0.03746949821765429,58
59,0.9404002787532318,0.724650519923712,0.03655085146101442,0.938016745426783,0.7477539541620737,0.03701858105454498,59
60,0.9427602508779087,0.7220908226079881,0.0360409687968077,0.9378150708841048,0.7510710941013543,0.03660626800231041,60
61,0.9428842257901179,0.7192818512276531,0.0356104700465874,0.9396335637956943,0.7549624803576891,0.03617189472644693,61
62,0.941795803211106,0.7164892194707022,0.03522686303199772,0.9388702074161248,0.7571048410193818,0.03572377734860466,62
63,0.9396162228899954,0.7145961500243964,0.034857396857060303,0.9393831866745124,0.7598847287484118,0.0352859619273051,63
64,0.9400546006009959,0.71198783757196,0.034531769058815165,0.9374448680070612,0.7621925339266798,0.034881844948066745,64
65,0.9416491405408963,0.7113790506125615,0.03426649602195538,0.9373003812063551,0.7644227437095654,0.03457232004721484,65
66,0.9422842264868067,0.7098224330013607,0.03390106410734835,0.9371703430857196,0.7673456270198612,0.03428237808694236,66
67,0.942855803838126,0.7092446625650046,0.03351535315856783,0.9358533087771477,0.7691565906995339,0.03397609732878978,67
68,0.9433702234543133,0.7088706465726413,0.03314243699378695,0.939067977899433,0.7713213806714669,0.03370000435717235,68
69,0.9414332011088821,0.7069699720831804,0.0328400562322772,0.9415611801094897,0.7736534857039805,0.03346643396855778,69
70,0.9388898809979939,0.7045699046738734,0.03257161975494908,0.9390050620985408,0.7758651780623714,0.03321603963926007,70
71,0.9378008928981945,0.7018753884885057,0.03229045979829888,0.9411045558886868,0.7765036774979185,0.032993024301346506,71
72,0.9376208036083751,0.6987418943785925,0.03208184401434074,0.9425941002998182,0.7776015161880583,0.032857962258739264,72
73,0.9366587232475376,0.6961995188491651,0.03192355903719303,0.9391346902698363,0.7788939992139157,0.03278892052968641,73
74,0.9377928509227839,0.69233249233861,0.031725072882169976,0.9416212212428527,0.779801006722393,0.03270138899332598,74
75,0.9388135658305055,0.6886849730007206,0.03155846642737787,0.9394590991185675,0.7808959236583729,0.03259493872638697,75
76,0.9397322092474549,0.6862839285979118,0.031509297938889264,0.9395131892067108,0.7812453919945784,0.03252005084608077,76
77,0.9393589883227095,0.6849025113538089,0.03145341468166378,0.9403618702860397,0.7819661443196044,0.03247014720562744,77
78,0.9402230894904385,0.684085661829842,0.03142418918030796,0.9399256832574358,0.7840983197564484,0.03245998995494715,78
79,0.9390007805413947,0.6844389793512264,0.03145772203137322,0.9403331149316922,0.786998856569879,0.032472182560561544,79
80,0.9411007024872552,0.6842071769636704,0.031471616774915306,0.9406998034385231,0.7879003594065553,0.03237284443593401,80
81,0.9369906322385296,0.6852197079170497,0.03146167702692339,0.9414298230946708,0.7882269310742839,0.032327813552936506,81
82,0.9376915690146768,0.6868341265375103,0.03149574814014922,0.9416868407852038,0.7889127872281305,0.03232174934663141,82
83,0.9395224121132091,0.6897696118761668,0.031582944575379995,0.9411181567066834,0.7889347664377497,0.03226949033610767,83
84,0.9383701709018882,0.6948067662258086,0.031687731643495136,0.9390063410360151,0.7879149583276982,0.03215191057262613,84
85,0.9397331538116995,0.6981105540601873,0.03179474342520254,0.9403057069324137,0.7870767722168897,0.032079907610127176,85
86,0.9393598384305296,0.7006415849070025,0.031921987592500305,0.9402751362391722,0.7870567735968068,0.03202435736359077,86
87,0.9398238545874767,0.7022603635959376,0.03198417655714785,0.939847622615255,0.7868026400543032,0.03194999512507588,87
88,0.9414414691287291,0.704788934870963,0.032027254680997506,0.9418628603537295,0.7875209200257735,0.03191278348634252,88
89,0.9412973222158562,0.7062402247027946,0.03209315022357412,0.9388765743183565,0.7883591153319311,0.03187686907165316,89
90,0.9411675899942705,0.7081613291070552,0.03217727672020074,0.9385889168865209,0.7895483166033541,0.031928461835940565,90
91,0.9430508309948434,0.7084019061527342,0.032280352341078816,0.9391300251978689,0.7914516739123829,0.03197264953535982,91
92,0.9423457478953591,0.7093541459624668,0.032393511301705896,0.9400170226780821,0.7927403729844763,0.031996017527471075,92
93,0.9429111731058232,0.7090851538256969,0.03243917838226339,0.9388153204102738,0.7934792861128188,0.031986305049842366,93
94,0.9426200557952409,0.7090595466244503,0.03248096592052516,0.9385337883692465,0.7946373406017897,0.03195615113012858,94
95,0.9439580502157169,0.7097515249454315,0.03251191134167075,0.9398804095323219,0.7969055929453379,0.03195901629781813,95
96,0.9451622451941453,0.7097177078283283,0.03253776977155852,0.9406923685790897,0.7982971225542895,0.03201137131656801,96
97,0.9418460206747308,0.7106648330412056,0.03253572681194593,0.9422231317211808,0.7977524855217344,0.03205305990743279,97
98,0.9424614186072577,0.7117625611153887,0.032558186386839244,0.9404008185490628,0.7962111222624096,0.03211017673461449,98
99,0.942615276746532,0.7126801202617702,0.03262807409644579,0.9407607366941565,0.795765945738672,0.03219795958678534,99


==> simu/pomcp_results_0.03_depth=5_vs_depth=2.csv <==
,pd_pomcp_depth_5,rmse_pomcp_depth_5,rmse_velocity_pomcp_depth_5,pd_pomcp_depth_2,rmse_pomcp_depth_2,rmse_velocity_pomcp_depth_2,Time
0,1.0,1.0352555782465078,0.2912864001811719,1.0,0.9563786251067532,0.2870613850235687,0
1,1.0,1.0196303574670729,0.2918660398391252,1.0,0.9390089686028337,0.2877840220827607,1
2,1.0,1.00084294012353,0.2931531304373687,1.0,0.9205640209746055,0.2890425284966746,2
3,1.0,0.9912955734175904,0.29565157371259143,1.0,0.9154358078549083,0.29092860048095753,3
4,0.9904000000000001,1.003062815876637,0.29852620679370173,0.9912000000000001,0.9292703167231144,0.293354531313313,4
5,0.95376,1.024596461785218,0.29888517027699807,0.96008,0.9537452335685384,0.29347294896766285,5
6,0.920784,1.0297914197140392,0.2933765117111724,0.9232720000000001,0.9688068889971249,0.28876075393752687,6
7,0.9027056,1.0299133605385828,0.28490642895740426,0.9033448000000002,0.9684840151178074,0.2801071567882365,7
8,0.8976350399999999,1.0154365640018326,0.27453063503177627,0.8994103200000002,0.9619363916205174,0.27000009157800464,8
9,0.899471536,0.9993970015973211,0.2640302248378539,0.9010692880000002,0.9515330101584394,0.25950552406113225,9
10,0.8975243824,0.9807608407972194,0.25299669595354896,0.9025623592000002,0.9418603157109005,0.24937470345101334,10
11,0.89657194416,0.9614020360646722,0.24210459352355873,0.8963061232800001,0.933510072482901,0.23897826458251878,11
12,0.8941147497440001,0.9448383137361304,0.23157020157751512,0.8926755109520002,0.923731496793153,0.22875761303730882,12
13,0.8919032747696001,0.9287867545252166,0.2215572752283145,0.8894079598568001,0.909391536712033,0.2188618935050786,13
14,0.8919129472926401,0.916126727347105,0.21253113946064917,0.8884671638711201,0.8932568308760537,0.2094845402076942,14
15,0.8911216525633762,0.9059113885786367,0.2039319276928599,0.8864204474840082,0.8793508371522639,0.20086191520047036,15
16,0.8896094873070386,0.8952300854104339,0.19556528693594544,0.8861784027356074,0.8653477911183818,0.19351891390862128,16
17,0.8870485385763348,0.883570918531239,0.18816037976004768,0.8851605624620468,0.853285108418858,0.18641446428288946,17
18,0.8879436847187013,0.8730086620044977,0.18143245104693684,0.8870445062158422,0.8430351780798655,0.1802453857415354,18
19,0.8895493162468312,0.8624585775276219,0.17510018642086247,0.8907400555942581,0.8333853441250861,0.1747531818243671,19
20,0.887394384622148,0.8545890901549467,0.16931699135727732,0.8880660500348323,0.8256014305721019,0.16982098997065556,20
21,0.8854549461599333,0.8433697544463923,0.16363764922999222,0.888459445031349,0.8183486805266289,0.16521077844369345,21
22,0.88490945154394,0.8339815503367197,0.15841975495428567,0.8868135005282141,0.8116164742356005,0.16091295292137484,22
23,0.8868185063895461,0.8245635704351235,0.1539837928279999,0.8833321504753926,0.8049481409674336,0.15689446390167247,23
24,0.8881366557505914,0.8143108950174205,0.14991737082667472,0.8833989354278534,0.7978184562744338,0.15292590625209035,24
25,0.8901229901755323,0.8061088487687772,0.14677939911414045,0.885859041885068,0.7953189832256443,0.1493059226625615,25
26,0.888310691157979,0.798706671311326,0.1443479815113791,0.8872731376965612,0.7905954434706447,0.1461035397645536,26
27,0.8886796220421811,0.7938595857097439,0.14256955217242576,0.8861458239269051,0.7853373380425088,0.143184009462587,27
28,0.886611659837963,0.7874036343590984,0.14050675644453264,0.8851312415342146,0.7816362202939354,0.1404199571665834,28
29,0.8895504938541667,0.7782867764908091,0.13834485657653992,0.8854181173807931,0.7807397198308197,0.13813597397483116,29
30,0.8873954444687501,0.7709049904254472,0.13638296666877603,0.8848763056427138,0.7767349558757273,0.13589538915653113,30
31,0.888655900021875,0.7658984559496022,0.13427795481268104,0.8843886750784424,0.7716681474706831,0.13370920334700562,31
32,0.8865903100196875,0.7642819562454214,0.1325502000173296,0.8851498075705981,0.7671010574636576,0.13227661451797795,32
33,0.8855312790177188,0.7644736122867654,0.1308960158743468,0.8846348268135383,0.7607328255758378,0.1308168686291564,33
34,0.888178151115947,0.7665992733324264,0.1298699340702437,0.8849713441321845,0.7597001739363456,0.1300346746628033,34
35,0.8877603360043523,0.768149447004597,0.12873103640060102,0.887674209718966,0.7582340126919258,0.12959379542346222,35
36,0.8869843024039171,0.7701001761329264,0.127671555024399,0.8861067887470695,0.7578489507422176,0.12939151294751364,36
37,0.8862858721635254,0.7730017908739226,0.12703966953125675,0.8850961098723625,0.7594117776737085,0.12930959037761322,37
38,0.8876572849471729,0.7768264952448554,0.1267013356683446,0.8841864988851263,0.7615807737089341,0.12910418712602195,38
39,0.8836915564524556,0.7788094183913512,0.1263264397847793,0.8865678489966137,0.763353406430455,0.12896253225093743,39
40,0.8797224008072101,0.7797954517815043,0.1261616963797757,0.8875110640969524,0.7643853218297872,0.1286784938501491,40
41,0.8809501607264891,0.7795423312580397,0.12592643559193228,0.8875599576872572,0.7664720980906348,0.1285385219897624,41
42,0.8820551446538403,0.7799748425035625,0.12571076244674353,0.8888039619185314,0.7696733844216427,0.1284079307391798,42
43,0.8862496301884563,0.7786370090421539,0.12521056807365316,0.8887235657266782,0.7703352114384314,0.12784290559671868,43
44,0.8872246671696107,0.7765230315319942,0.12486948078344472,0.8862512091540105,0.7716964942574946,0.12716078765838312,44
45,0.8865022004526496,0.7753780628643812,0.12412490701871741,0.8852260882386095,0.772466663846376,0.12655016020302523,45
46,0.8878519804073847,0.7755436991623608,0.12375480454297103,0.8867034794147485,0.7723482354254865,0.12582690478104258,46
47,0.8862667823666461,0.7751075643524845,0.12326771354425349,0.8860331314732736,0.7722184252660108,0.12486161469851158,47
48,0.8872401041299816,0.7772506658507479,0.12281480861804005,0.8866298183259462,0.7720908788031359,0.12413827441944851,48
49,0.8889160937169834,0.7813167607839597,0.12235074936975653,0.8891668364933516,0.7736173631065066,0.12325901449403481,49
50,0.891224484345285,0.7869982619224958,0.12236361313356818,0.8906501528440165,0.7766154591176153,0.123043279210648,50
51,0.8901020359107565,0.7902186298651199,0.12207866059480048,0.890785137559615,0.7785294911087244,0.1230115894113698,51
52,0.8922918323196809,0.7965857165957384,0.12194575462230944,0.8865066238036535,0.7814965022943141,0.12307329678313134,52
53,0.8894626490877129,0.7986601914744448,0.1218117119139221,0.8874559614232882,0.7870533757654795,0.12328011325952609,53
54,0.8913163841789417,0.8007823974498782,0.12206504666559455,0.8875103652809594,0.7885906732657433,0.12300059489689473,54
55,0.8921847457610474,0.8045361587889562,0.12267940217023621,0.8883593287528635,0.7899390361915476,0.12269874631818713,55
56,0.8897662711849427,0.8079920760542313,0.12310089100372298,0.8903233958775771,0.7928656755551494,0.12238990152364773,56
57,0.8887896440664483,0.8148666748712603,0.12389382731340162,0.8928910562898195,0.7987894093052189,0.12299498960773768,57
58,0.8891106796598036,0.816289759420371,0.12432641536211048,0.8928019506608376,0.8052181762770587,0.12362275772204417,58
59,0.8885996116938233,0.8202313989267189,0.12464095387528565,0.8939217555947538,0.8107965773402301,0.12406866194863249,59
60,0.890539650524441,0.826045412133871,0.12480750725184869,0.8913295800352785,0.8145568147115475,0.12428434774396138,60
61,0.8906856854719969,0.8302982961024896,0.1248627597006489,0.8937966220317507,0.8227660093248129,0.12483621720312763,61
62,0.8896171169247972,0.8352382986587173,0.12480760731633674,0.8924169598285756,0.8317141868445899,0.12527354004841898,62
63,0.8898554052323175,0.8418513326517332,0.12513009548308554,0.889975263845718,0.8401507646010784,0.1253466928518025,63
64,0.8928698647090858,0.8496422154185896,0.12577973261764896,0.8873777374611462,0.84693027793288,0.12500749627192723,64
65,0.8967828782381773,0.856242380916439,0.1262303156288817,0.8854399637150316,0.8560892565924003,0.12479312670784531,65
66,0.8923045904143596,0.864763274108098,0.12615129980556541,0.8832959673435286,0.8647071129301473,0.1249010573036733,66
67,0.8942741313729237,0.8748166992038586,0.12643171592343705,0.8857663706091757,0.8689681463729678,0.12497775575029514,67
68,0.8972467182356314,0.8827695335211823,0.12618498079489127,0.8879897335482582,0.8737679506385365,0.12491080464061001,68
69,0.8959220464120683,0.8898675443728783,0.12623765540082252,0.8923907601934324,0.8784904716378146,0.12484124993081579,69
70,0.8927298417708616,0.8976829869527049,0.12584353960911596,0.8963516841740893,0.8847710478510887,0.12471406506303513,70
71,0.8934568575937754,0.9058598252777897,0.12534649172927378,0.8951165157566804,0.8918442729161639,0.12480343347973451,71
72,0.8941111718343978,0.913731091101655,0.12485665577925043,0.8964048641810124,0.8980825164163291,0.12461800924251813,72
73,0.893500054650958,0.9155748439787121,0.12440982192263358,0.8923643777629112,0.9023283724201746,0.12452480019734327,73
74,0.8925500491858623,0.9172656562551147,0.12398261367489552,0.8911279399866201,0.9059570309885947,0.12443637687717557,74
75,0.8924950442672761,0.9197072008725112,0.12334489433449679,0.8908151459879581,0.9086899667286661,0.12387968004268524,75
76,0.8912455398405484,0.921841458955102,0.12314551773162208,0.8881336313891623,0.9131601109961895,0.12347643720168935,76
77,0.8933209858564937,0.92414326857017,0.12325090537744139,0.8885202682502462,0.9141586523144086,0.12276768248663014,77
78,0.8939888872708442,0.9317654021121944,0.12356910590784269,0.8896682414252216,0.9179103160768035,0.12286991288439786,78
79,0.8949899985437598,0.9365455604813471,0.12377528722926515,0.8907014172826995,0.9236998791117339,0.12340010503891756,79
80,0.8970909986893839,0.9426240428247203,0.12439146488070871,0.8900312755544296,0.9292839204191621,0.12359526311651416,80
81,0.8985818988204455,0.9483516756379904,0.12475828560647283,0.8914281479989867,0.9345860021501525,0.1237825309398445,81
82,0.8979237089384009,0.9541877584943222,0.1252337270225055,0.8938853331990881,0.9402860744125583,0.12412918259193866,82
83,0.8961313380445608,0.9638889329389791,0.1257795257953417,0.8936967998791794,0.9465846484684708,0.12403480006506329,83
84,0.8961182042401048,0.9731767445477301,0.12655275932479848,0.8911271198912615,0.9552550470476493,0.12433614489067363,84
85,0.8945063838160943,0.9845327744520298,0.12725781763331842,0.8916144079021353,0.963629966822725,0.12431470565321806,85
86,0.8974557454344849,0.9972457513892685,0.12769451684409033,0.8928529671119219,0.9697152435887093,0.12435626340710437,86
87,0.8981101708910365,1.0104004695502784,0.12821998489292474,0.8919676704007298,0.9769897369609095,0.1239858016859844,87
88,0.8934991538019328,1.0257198082641013,0.12846849006658204,0.8879709033606569,0.9815811408465147,0.12318036635190471,88
89,0.8941492384217395,1.0375896072099653,0.12886994522276518,0.8891738130245912,0.9906673714440783,0.12273878699173633,89
90,0.8915343145795656,1.047399459590461,0.12917247364236645,0.8926564317221322,0.9972507160652191,0.1223977328616027,90
91,0.891580883121609,1.055291416957304,0.12919108675049223,0.890190788549919,1.004239219212332,0.1221547255144354,91
92,0.8908227948094481,1.0655741887160644,0.12902643096219693,0.8931717096949271,1.008154157556155,0.12215086542547283,92
93,0.8921405153285034,1.0726646708991427,0.12862483972203612,0.8946545387254344,1.013271244186105,0.12253609570688712,93
94,0.887726463795653,1.0788101142814335,0.12799463297412522,0.891189084852891,1.0151321883723787,0.12303468765735218,94
95,0.8857538174160877,1.0840955689815506,0.12720872283154167,0.890470176367602,1.0135837207042127,0.12350607148122679,95
96,0.885578435674479,1.0885112718095769,0.12646767648443208,0.8894231587308418,1.0137852428100078,0.124374972375377,96
97,0.8882205921070312,1.094514673225373,0.12617345410562253,0.8908808428577576,1.0190483083854134,0.1255920961377784,97
98,0.8881985328963281,1.1034565713210056,0.12631160714712159,0.8913927585719819,1.0233048382054377,0.12675205968423442,98
99,0.8889786796066953,1.1173889590402304,0.12659654846767524,0.8894534827147837,1.0290161564361877,0.1282266933431725,99


==> simu/trajectory_snr_data_0.005.csv <==
x0,y0,x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9,x10,y10,x11,y11,x12,y12,x13,y13,x14,y14,x15,y15,x16,y16,x17,y17,x18,y18,x19,y19,snr,Time
60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,-17.146649928626335,0
60.35100822834014,-59.64970346760868,60.34834869326224,-59.650493005808855,60.35050057823293,-59.64968261830809,60.35002197429466,-59.64819207916541,60.34819087413196,-59.651420996261606,60.35089585256972,-59.650888112054815,60.35121016236931,-59.64767712223589,60.34687178667283,-59.649816808699924,60.34777671615486,-59.64899500030254,60.34484562164514,-59.648670912381334,60.354679249446455,-59.64790589921496,60.3481811249549,-59.65141719978166,60.34766405713256,-59.648609461108265,60.35431783220226,-59.650821353975275,60.35178653542299,-59.648916441406136,60.3497993775258,-59.65143797892027,60.350225396773546,-59.653893257556234,60.35008841081322,-59.64794702284896,60.34985320653469,-59.65172446586021,60.349346984534996,-59.647491889041774,-17.146937048733633,1
60.70187524776975,-59.30049306487643,60.695526935591815,-59.299102749344904,60.698031397871674,-59.29611534987044,60.70242044335654,-59.29587663250541,60.690261781461814,-59.303525907897324,60.70133352587087,-59.30412216669602,60.70481605922459,-59.293881425200716,60.69273852041013,-59.303572940265,60.695308294083,-59.29527104027941,60.684642266384536,-59.299555173324684,60.71879573994247,-59.29451375312181,60.69585249734427,-59.304966227752985,60.69471661825478,-59.29612970494924,60.71391331794575,-59.30135482436565,60.71031328600494,-59.298000089717995,60.69341197081098,-59.30636082744569,60.69684565116023,-59.309892267179706,60.70162240288962,-59.29251269305054,60.69795179060964,-59.308834681899164,60.69795417331642,-59.292891863058344,-17.147810484306664,2
61.052808591832566,-58.95328687357266,61.038228400562375,-58.947068229201456,61.04463262327214,-58.94582986402468,61.0577329504284,-58.943073160005525,61.027535234604805,-58.95154391183161,61.05070182037396,-58.96155815794762,61.06006896586925,-58.936552941751515,61.03608076717344,-58.95976088451721,61.04189259661379,-58.942946154882236,61.022875160569924,-58.95595284605875,61.08973412988162,-58.93943928163681,61.04982223727069,-58.95735459017696,61.045736588101335,-58.938942030380744,61.07575280332628,-58.95655338124632,61.07283837952197,-58.952404219314786,61.03259211230551,-58.96331174926674,61.035170333081616,-58.96183462545594,61.05340179614858,-58.93502446900988,61.041080758553925,-58.97065308960958,61.04726414008124,-58.93871527752201,-17.14927783869269,3
61.40473460817995,-58.60545101313727,61.37591107942573,-58.598342904162074,61.392147367000845,-58.60397692787577,61.412767298108164,-58.584727294356775,61.3654539794019,-58.59476140746874,61.39759519187789,-58.620703039343674,61.41474346608526,-58.57395166328268,61.37778578222421,-58.61218932994237,61.38563183800208,-58.59234894963853,61.35758008556063,-58.61286985712585,61.46436470325596,-58.58227382871493,61.41266683353632,-58.608849723807246,61.39998876179749,-58.57825127640354,61.437731890032836,-58.61968447786298,61.43045605604103,-58.61346260267178,61.37200414394134,-58.61641622412075,61.36845404672534,-58.61179105883721,61.40741805880286,-58.58139368207907,61.38269011215851,-58.6332697698113,61.39220469714811,-58.58343128733897,-17.151334902895695,4
61.75622978534585,-58.25972837157482,61.71293167566484,-58.24913487091592,61.735818512528965,-58.264910997324634,61.7656034763405,-58.22244501407684,61.70049720460455,-58.23664103498539,61.73984740621421,-58.280233676113205,61.76876525852814,-58.213580108171776,61.72212432096419,-58.26198053786987,61.73255756436489,-58.24023716877195,61.6900576669808,-58.27166067749383,61.841664962785806,-58.22530881962989,61.77919776535999,-58.26187631406976,61.7552268946113,-58.21560813336734,61.79813663355011,-58.28339653627683,61.788784435239855,-58.28098655869487,61.70874052729458,-58.26561900017166,61.70465351639553,-58.26532518407617,61.77254337614258,-58.232347253181906,61.724223130834496,-58.29773854116857,61.72962300090953,-58.22737809275885,-17.153979134061068,5
62.10260472501355,-57.915714312942576,62.050584205054705,-57.900317958933165,62.07794800177469,-57.9278690734073,62.11685609298693,-57.86188586121641,62.03048160115968,-57.88096624837131,62.07988160096386,-57.944223292564786,62.124017068251554,-57.85597107477521,62.06329142796041,-57.911042665246455,62.08583762562097,-57.8884445073694,62.01808246476279,-57.936076539647374,62.21862588505068,-57.86703842668006,62.149413288239764,-57.918866798913704,62.10699898161788,-57.85021042313881,62.15753195393476,-57.946330310838434,62.152277818661815,-57.95211615727788,62.04446862469742,-57.917135527859614,62.04776486180525,-57.922842418724635,62.14531547073488,-57.88497429249694,62.06341936321244,-57.96367484542988,62.06714461746753,-57.87156643602654,-17.157209746695226,6
62.445463489522595,-57.57634520859922,62.38503342085154,-57.55722943122713,62.42094396901079,-57.58915971702718,62.4637188173854,-57.50344837195166,62.35514145206779,-57.52553417188928,62.42192398462587,-57.60870043963052,62.48057189730314,-57.502316290791626,62.404327560619016,-57.55911382185573,62.444328696613425,-57.54247617139586,62.34083665537475,-57.60109139945522,62.5936552932463,-57.5051986814856,62.52468035144564,-57.579642394949325,62.45347330828846,-57.483611507524614,62.52062717417436,-57.612211644754794,62.51660197407986,-57.62534270829854,62.38144555576472,-57.57005300690844,62.39529919682923,-57.58228962840055,62.52070781078775,-57.54341818222255,62.40348928265034,-57.629103033723936,62.405529174064135,-57.51767604365487,-17.161035255036193,7
62.791240562120464,-57.24416548065262,62.71641441035508,-57.215925561173435,62.76773588351909,-57.245029910608146,62.80627051452493,-57.14731594975679,62.676398461146945,-57.16958704209188,62.76492967066649,-57.26866952796155,62.83774843003914,-57.15450729441235,62.74356162323579,-57.21002645868239,62.80781371359133,-57.19877985667955,62.65660835378399,-57.261776984064944,62.96638331162985,-57.14076126542449,62.89855257514047,-57.24282768049836,62.79593567001199,-57.116647988767795,62.88821710854355,-57.27651084907531,62.88094549549137,-57.29758129055974,62.71809674109573,-57.22524624100717,62.74372483796818,-57.24135679827039,62.89854116273646,-57.203795397831186,62.74447933321325,-57.29550526984914,62.74244318625892,-57.161344866562494,-17.165452216506882,8
63.13836724939576,-56.90889379228612,63.052155347579735,-56.87692250321148,63.11737989826994,-56.90034809912475,63.15086217047726,-56.79089001952912,62.99924123666844,-56.81511973475135,63.10536664567447,-56.927688879348544,63.191830864601194,-56.80692652845349,63.0772842372711,-56.86357606976378,63.17284345188906,-56.85240893109061,62.96512619054695,-56.924982090063544,63.33976567698708,-56.77646507146531,63.27206735468507,-56.90614881921109,63.135313825134915,-56.75081786758078,63.25589995456106,-56.93189443389676,63.24343354815888,-56.96421049385238,63.05595994378176,-56.883706386131195,63.088564039635884,-56.90389471447124,63.27556632363908,-56.860143437065105,63.08537469767976,-56.959263045559624,63.07607233072493,-56.79893538667556,-17.17044858274312,9
63.483794418990385,-56.567105165863644,63.38646254456077,-56.53790504215881,63.4636706993698,-56.56539857883488,63.494078265092085,-56.43245017826668,63.32483712756753,-56.45975397188686,63.44710706572614,-56.58690000708214,63.537396587639854,-56.45873216770255,63.40966306719007,-56.51647579915174,63.534364437981296,-56.5092348845471,63.26779873342502,-56.59271066403608,63.71335265601517,-56.41785367038807,63.64822144153132,-56.56424792367603,63.47741994808152,-56.387967309652474,63.62162802554338,-56.58358865006827,63.60645088955297,-56.63155551772739,63.395820141475106,-56.54261366935556,63.43565563167138,-56.570576879108614,63.65230005153653,-56.51454297776465,63.426458364205224,-56.61881700417375,63.40208416985106,-56.43397410222783,-17.176028113425556,10
63.83150593460445,-56.22730191894953,63.71583781050967,-56.20084665840695,63.80586300297285,-56.23966952225876,63.83285628493522,-56.07371528682544,63.65122965099325,-56.101127649796176,63.79135438708707,-56.24548969825226,63.87807205512963,-56.11433795143105,63.744138106062366,-56.17038009504342,63.89285066095593,-56.16726719325804,63.56980793890275,-56.26062495416245,64.08572728209377,-56.06475418364312,64.027436789373,-56.21938505227705,63.81816990850047,-56.028010828633256,63.983848322602334,-56.238497004420715,63.97236646030061,-56.3038491033451,63.73387476298129,-56.20471646496993,63.79004026842346,-56.23776042277186,64.03452253194754,-56.16635110597579,63.765266621779716,-56.27817546854675,63.72110865816243,-56.06535212698442,-17.182193944753923,11
64.17842562822057,-55.89142591896129,64.03944340025429,-55.869743814927816,64.14318617765947,-55.915515998141885,64.1696176825714,-55.70751573176743,63.97632823694183,-55.73645669648026,64.13567621049499,-55.90296409761205,64.22186859077752,-55.77407315144735,64.08182315427331,-55.82316927756482,64.25185401618558,-55.82496284790201,63.878011081921045,-55.931800548022046,64.4583335357422,-55.71138216329389,64.40969865923233,-55.87617575780382,64.15504442173415,-55.66830659705828,64.34832222043696,-55.89589614745796,64.34098208034897,-55.97851725594525,64.06630635555895,-55.871676824295896,64.1451664032787,-55.90696512564868,64.42196570152623,-55.815781536726796,64.10037253620526,-55.93725436997157,64.03644843082694,-55.69319808375802,-17.18893693878385,12
64.5170315757335,-55.55593217769025,64.35913979318468,-55.54131284415322,64.47881512145142,-55.59303031225533,64.50823416060555,-55.33689361370437,64.29935610792172,-55.36635377506532,64.47908603583865,-55.55884634450386,64.56802384743787,-55.436320752368964,64.42026965034734,-55.476476906943844,64.61253489870424,-55.48304624885324,64.19158795685,-55.60087109286967,64.82747517235303,-55.35850056124252,64.79042762493775,-55.535692811301054,64.49321303823855,-55.306981053894326,64.71644352904023,-55.55222915537612,64.70597215720275,-55.654483300295844,64.40033288057947,-55.53982210862287,64.4982474009838,-55.57516826558967,64.80580676265006,-55.46797797007048,64.4337449697631,-55.60006008283269,64.35087316560062,-55.318014844108504,-17.196271264100993,13
64.8546390150052,-55.21891206293456,64.68143058750806,-55.214950842413494,64.81213688536347,-55.272204424381464,64.8508075095519,-54.97068088810934,64.62570862272474,-54.9905446441169,64.82364015651196,-55.21079396542584,64.91414412046957,-55.101559241183416,64.75933432512468,-55.13680543048036,64.97453258230652,-55.14176375489992,64.50917756220582,-55.264269151571966,65.19274233021031,-55.00969382277316,65.16985426279219,-55.19816449898916,64.82848472205256,-54.94655771082305,65.08276554064652,-55.20677394489159,65.06549054534656,-55.32884298802812,64.7422567760888,-55.204687442349474,64.85187831718605,-55.24353314623654,65.18798969236663,-55.122997040287096,64.76600671576227,-55.26323129772537,64.66606336207553,-54.94175115624343,-17.204206202823798,14
65.19517431469981,-54.87083830554514,65.00268655853627,-54.89057789726494,65.14284102186397,-54.95120494179834,65.19295285446131,-54.61054171515719,64.95861092598194,-54.613734118327514,65.17044384910758,-54.8609978606982,65.26290539174015,-54.76764038623988,65.1031180490019,-54.80155421972592,65.33842096818749,-54.80220848169199,64.83108238251027,-54.926832990803355,65.55340486594547,-54.6642341936667,65.54946178696625,-54.86163238392354,65.16526802570544,-54.58948065564849,65.44845251277044,-54.86261581025942,65.4324152360031,-55.001966482772296,65.08463647034554,-54.86468497665126,65.20958895547952,-54.91712307657416,65.57134178013213,-54.77981147793263,65.10061619386046,-54.92558425873884,64.9823494914132,-54.571173124099296,-17.212731522241903,15
65.53443183610233,-54.520190726086284,65.32095308617275,-54.566995864430545,65.47543997898251,-54.629493520885184,65.53319662734165,-54.255830809540846,65.2918163434714,-54.24222566845995,65.5196443891469,-54.51366049430462,65.60965502822262,-54.43540826824521,65.44870845820874,-54.466888539100886,65.70213261148197,-54.46383470013815,65.15814460791267,-54.5913646923459,65.91039281347237,-54.31875506493585,65.93218450513979,-54.5244125055202,65.50023618580855,-54.22812285552934,65.81531773582634,-54.52033285778855,65.80648995639947,-54.67277222555646,65.42060873268584,-54.5194750424787,65.56701491048817,-54.595775740806,65.95700507354172,-54.43759676509789,65.43951010337614,-54.59417112783667,65.30039447797103,-54.20896495357857,-17.221851408647915,16
65.86980463116716,-54.17581584153656,65.6353774014762,-54.24258472672381,65.81011987115369,-54.307446114709656,65.87146616486721,-53.90540413033556,65.6246466794543,-53.86943139333724,65.8701877526955,-54.16571237471885,65.95156729777477,-54.10518073655989,65.79058426499958,-54.1327716692532,66.06645902513213,-54.12763564310047,65.48295166913586,-54.25481195616403,66.26573262570024,-53.97028938120591,66.31922938271119,-54.18851791593557,65.82979495769922,-53.86364966875974,66.18219194508399,-54.17826639542625,66.17891275163929,-54.34101113074752,65.7537023768172,-54.16995020133396,65.92328613897192,-54.275163381236645,66.34595846562254,-54.09210697255628,65.77257553897624,-54.26665544207592,65.62133138130757,-53.853246733890856,-17.231564839555254,17
66.20411029324377,-53.831792639549924,65.9456124590544,-53.92049065245674,66.14468946999489,-53.987430642917474,66.20826057737683,-53.55770227224013,65.95800002548906,-53.49422931624323,66.21924639304399,-53.81576908566703,66.29637792242319,-53.77249347457397,66.1336575561229,-53.80109867374777,66.42892705996933,-53.790373651790354,65.80192051009988,-53.911604694390384,66.61925607103068,-53.62407352346251,66.70586255194415,-53.857636659498866,66.16456137215918,-53.49817735057807,66.55154172883954,-53.83756041742955,66.555539937338,-54.009131097792434,66.09045310524523,-53.81495221923771,66.27902960707492,-53.95557551410678,66.73679885133612,-53.748773212977156,66.097585808526,-53.943823460959194,65.9452448192943,-53.50075498369887,-17.24186775939912,18
66.53793489810484,-53.491521447655686,66.2553773711685,-53.59832603526545,66.47784688579722,-53.67157937783947,66.54727550612851,-53.20884616996911,66.29066827547368,-53.121118875393535,66.5684835225179,-53.468081419352146,66.64351509627694,-53.43582880746014,66.4742354146755,-53.4708496743067,66.79142244762491,-53.4484602232267,66.11867213648645,-53.56408437641745,66.97493525422749,-53.279529191203274,67.09401630084596,-53.53111988480919,66.50499509964902,-53.12926671341161,66.9209724859822,-53.49227180964879,66.93531734339103,-53.676336533388294,66.43126875355685,-53.45684450389402,66.6281451220505,-53.638904914177324,67.12604674550099,-53.414743906189614,66.41794042103733,-53.6282674512037,66.27149190778802,-53.150962458214494,-17.25274985248917,19
66.87493910940427,-53.15265160411219,66.56177531400597,-53.27378461903606,66.81094367320145,-53.35894381365847,66.88321866563585,-52.859423681806334,66.62076346258773,-52.74680336306871,66.91933600014444,-53.12737570759597,66.99109868719644,-53.09467040431489,66.80922450477541,-53.137020896031125,67.15438506381147,-53.104821339368044,66.43498725085135,-53.21249575861508,67.33053823368128,-52.93178769180418,67.48417168872702,-53.204380878390346,66.84649818020506,-52.75948480102733,67.28738275712797,-53.14164662616047,67.31163257402527,-53.344289071944516,66.77348455599284,-53.10045420629049,66.97446069851823,-53.3202224034041,67.51222077752031,-53.08328563037617,66.7371010298425,-53.317027880226014,66.59847042230346,-52.79933428692591,-17.26419983749405,20
67.21590715931745,-52.81032303060668,66.86153412874899,-52.95267426531193,67.13958434612114,-53.04874638471576,67.21772452436846,-52.50756346682858,66.95167836502623,-52.36614996773207,67.27226225566734,-52.79312845149119,67.34188691879731,-52.7472360812701,67.1424734809294,-52.80202384154643,67.51175750239284,-52.76161389892183,66.74928637128615,-52.85919006171081,67.68771209850287,-52.5827836042443,67.87100547546497,-52.879046270550724,67.18798081730205,-52.38869109142878,67.64958089450927,-52.7882511103871,67.68728686918308,-53.01847098302572,67.11136749842353,-52.74505424970515,67.32402467436211,-53.001061949928115,67.89819221314835,-52.74987527283387,67.0578135669629,-53.00684808549148,66.91996191019517,-52.4457512213564,-17.27621067600174,21
67.55126692989656,-52.466815108761665,67.15744495533241,-52.62961004175266,67.46631774455365,-52.741087440801316,67.55571294841978,-52.15271395320708,67.28831657851195,-51.980969990368486,67.63465719933691,-52.460867290525286,67.69155389657587,-52.3944255176219,67.47903133904202,-52.4693850816041,67.86270633852365,-52.42084200175994,67.06071378157637,-52.501415462403735,68.0449210167393,-52.230319602460405,68.25565887248844,-52.55681426438807,67.53128098334001,-52.0164840100343,68.00623608476455,-52.43340023097412,68.06394606074349,-52.69542176123388,67.44585022616334,-52.38638605444263,67.67711218021661,-52.681647007847815,68.28409226134173,-52.415384349277005,67.38080724853896,-52.695037954683244,67.23398445397804,-52.09335418489249,-17.288771813345022,22
67.8765124011259,-52.12541383085069,67.45464906495486,-52.29515653717111,67.7967118728732,-52.43233677898062,67.89331757226368,-51.79572979930321,67.63004365881248,-51.600939595942414,68.00231921573233,-52.12770114560337,68.0393449867442,-52.041288752915094,67.822818815054,-52.13763175417198,68.20741046529302,-52.08315857967384,67.36988566550026,-52.13479333368006,68.3928431694639,-51.8724666246035,68.64021389163318,-52.23447961041734,67.87675816018994,-51.64095165440717,68.3575109641962,-52.0786524016497,68.44058991386939,-52.36764282426922,67.7801139167542,-52.020753521463035,68.02936508965432,-52.362116711002365,68.66717406210161,-52.079596644059535,67.7050415845731,-52.383940469860285,67.54954243110916,-51.74068703683194,-17.30188864475547,23
68.19549193615443,-51.78554865484124,67.75256907707539,-51.95553351909709,68.12919215900826,-52.118268962506264,68.23033311748726,-51.43571135547106,67.97250055429004,-51.22793812851822,68.3694464310643,-51.797593664754835,68.38611479287067,-51.689054502895424,68.16757994995882,-51.80539866220863,68.54845288297061,-51.74122132901958,67.67670961579643,-51.76488623864867,68.73256214392944,-51.51244801468549,69.02327910656615,-51.912684166324354,68.22116914020941,-51.25734848131915,68.70790130614077,-51.71976752285619,68.8169973219901,-52.037604634947655,68.1150977808768,-51.653155182097294,68.37383208485599,-52.044283595389416,69.04778026402553,-51.74426083952827,68.02733880154035,-52.0739150210957,67.86752125258488,-51.38901460378176,-17.315567074676004,24
68.51598062396141,-51.4440961825873,68.05218908142864,-51.616732667305996,68.46374276935907,-51.79600861682554,68.56457565389044,-51.07331369271741,68.30943296876767,-50.86079605921768,68.73759799637,-51.47045623585077,68.73379475297298,-51.336588444451365,68.50899775708696,-51.475038699815926,68.88520218878563,-51.39226825860624,67.98375405814242,-51.39533461491746,69.06861418885663,-51.148927623494814,69.4091342328868,-51.591573568845,68.56575721506384,-50.86410517861669,69.06205079423808,-51.35791648005897,69.19072585975447,-51.70872632910234,68.45217328072438,-51.2872138523031,68.71438011889487,-51.72790351086952,69.42956166508255,-51.41249448560283,68.34768139559469,-51.76253597975093,68.18365451173865,-51.03818141862549,-17.329808241422505,25
68.84084630868655,-51.10078162864659,68.36049105336843,-51.27379885516636,68.7992980117695,-51.46750586551375,68.8963176538989,-50.71312995716675,68.64345404752095,-50.499946580833274,69.1074975758816,-51.14592336988653,69.08463259354652,-50.98264138953592,68.84928212270597,-51.14989638729792,69.21736388587348,-51.04274802289869,68.28910126256764,-51.02713157573447,69.4063590269401,-50.78347108740201,69.79912871347408,-51.27108195491906,68.90920011928411,-50.46215391787679,69.41700191325914,-50.994937939706865,69.56075405187222,-51.37973274868488,68.79338258312906,-50.92017963173132,69.05347017742002,-51.41311798782363,69.81087086370982,-51.08281041992702,68.67065118064849,-51.454416857303755,68.5020537738978,-50.687535087199045,-17.344613565612747,26
69.17104567040636,-50.75292378720905,68.67582910525884,-50.92702459209696,69.12875694591794,-51.139758500147586,69.23154209540465,-50.354415201029916,68.9798586134573,-50.14059321663085,69.48387070389569,-50.82624733612604,69.43261936606575,-50.62636209248363,69.19671584896221,-50.83012677301078,69.54692601616797,-50.69634073534348,68.59313053610238,-50.6598625917486,69.74750168719511,-50.41991279681261,70.19182008903124,-50.95553377767562,69.25013155137283,-50.058649456400865,69.76858173295305,-50.633561188767885,69.93106109828892,-51.04998301239037,69.14084910540093,-50.551320980499675,69.39059345833648,-51.1005183376777,70.1918698449036,-50.751841793804736,68.9969579993156,-51.147689990541764,68.82281513302708,-50.33872381076154,-17.359983108191113,27
69.50219528824474,-50.39926961403169,68.99371664176664,-50.581120610162635,69.45589287021835,-50.814525654750824,69.57149248767372,-49.99255325476873,69.31546420390714,-49.78078788719475,69.86608163506537,-50.508950791639286,69.77978495250024,-50.26657178883987,69.54777048437695,-50.50654168132181,69.87164454749401,-50.35480824897403,68.89836288565137,-50.29165619436673,70.09326345273548,-50.05242298684077,70.58510771366312,-50.64860295539075,69.58759012398714,-49.66195490083787,70.1153688080047,-50.27677341905988,70.30096220574197,-50.71782157325742,69.49226170216724,-50.185631827708086,69.72739029734218,-50.793273660692755,70.57219362241423,-50.42175664285119,69.3202323477793,-50.83955517152619,69.14642957667812,-49.99251347695656,-17.375919906406892,28
69.83014538567451,-50.03810905757038,69.31085494585568,-50.233319899890276,69.78852467727862,-50.489745794689725,69.91285610452614,-49.62831131130071,69.65210955876177,-49.42794385213079,70.25137268113392,-50.19267529242855,70.12763974295324,-49.90379497723878,69.8961854434694,-50.17457097124286,70.19557880662845,-50.018006449682154,69.20816700229675,-49.92199245489664,70.43731455060161,-49.680453288718155,70.97260556401345,-50.35205136296394,69.91731535559404,-49.27019250284159,70.45893496781645,-49.92651112931395,70.66929694166534,-50.37803241517064,69.84423535291309,-49.82199183123916,70.06132314226667,-50.487986724269895,70.95036906934486,-50.09254981549106,69.644974775542,-50.5335680963451,69.47352754392934,-49.64847583397711,-17.392412336685904,29
70.15293680257734,-49.67267908610315,69.62201615533567,-49.8852640718664,70.12244869552688,-50.166604402648346,70.25225123377328,-49.26404107322554,69.99541373628976,-49.08618421312208,70.63991743058872,-49.87827958142414,70.4758426603227,-49.5342158139939,70.24358801441895,-49.83879564524443,70.52633003354384,-49.68500717994223,69.51770889187982,-49.55707500287229,70.77094299960126,-49.30914829939765,71.35540813430814,-50.058380734286885,70.24535222557991,-48.87588518895824,70.80480506816072,-49.580695357274976,71.03421394880702,-50.03597804840447,70.19900694647743,-49.45637653404083,70.39232921645586,-50.17905549758907,71.32879702710424,-49.760525739540455,69.9740868154546,-50.227721773707195,69.79992115657743,-49.30396578838461,-17.409448410963783,30
70.47219381029694,-49.31069079698771,69.92667635843897,-49.53722303987374,70.45978744076302,-49.8442884640625,70.58982618413472,-48.904481467362714,70.34234227112196,-48.75213684378566,71.03436341776899,-49.56509479985045,70.82427255113727,-49.15554433336462,70.59006690075265,-49.49825368585929,70.85974614387548,-49.355726246582805,69.82537038147485,-49.197376209772465,71.09628036776681,-48.938762015989056,71.73793472797101,-49.763409804148914,70.57850010274873,-48.47820218761235,71.15484772641844,-49.23862105663249,71.39652052551077,-49.696669055560776,70.55632310938854,-49.088413791628014,70.72296752591171,-49.870913734892426,71.7056081154525,-49.43000223398854,70.30102435744888,-49.91562798231894,70.13112288985461,-48.95524410630306,-17.427024143319002,31
70.79621893054902,-48.946568125603264,70.22623778134421,-49.18938936105314,70.80137926462372,-49.52014516531782,70.92910066146801,-48.54827351769854,70.68684797392615,-48.42209186294596,71.43046305930847,-49.25459145749363,71.17030753912718,-48.771059379603685,70.93507296250581,-49.154223297816834,71.19205035696407,-49.0280132048324,70.1355135381072,-48.83751203624419,71.41744056830464,-48.563905351616675,72.12125412177582,-49.46784664960564,70.91685769445172,-48.07793487727759,71.50848739651761,-48.8987903461405,71.7618397227524,-49.35771678548575,70.90955687598117,-48.714680397215915,71.0515919250523,-49.566597720275915,72.0806176597622,-49.100388445959716,70.62362463825926,-49.60009056471584,70.47070567504275,-48.60269083480701,-17.445138297486295,32
71.12480562853203,-48.58020702915298,70.5240914394545,-48.842528548601216,71.14053590951417,-49.19574105298136,71.27023025878377,-48.188247145992754,71.02880834524981,-48.09585381732146,71.82145529087467,-48.948725245824605,71.5134794214116,-48.38408108283974,71.27672120591045,-48.81277583892311,71.5265040131813,-48.700219958396275,70.44010596961026,-48.479865798009556,71.73848039701319,-48.18174644420002,72.50561800248262,-49.16878462759116,71.25938334661359,-47.67388062084235,71.86724482803686,-48.5578451292159,72.12884751188793,-49.0163772287246,71.25989137587918,-48.33763794303114,71.37556882694831,-49.25942855596695,72.45957894011858,-48.7645191265912,70.94573694031378,-49.28844134179303,70.8129761672966,-48.24825244143484,-17.46378576163376,33
71.45009286149467,-48.2165257034238,70.82514763870314,-48.49739687137736,71.47636708704574,-48.87246411122393,71.61403215167003,-47.8217398807729,71.37004227197146,-47.7722546858748,72.2116158026053,-48.64307163783124,71.8543824917437,-48.002842187434936,71.61492169396958,-48.47459394719856,71.85459902367897,-48.37612344393417,70.74056753211063,-48.125624577634746,72.06190986905261,-47.79614196934468,72.89118911620643,-48.86729387258408,71.60497269627578,-47.26778446331997,72.23040934865334,-48.21654372217439,72.49756575547094,-48.671509441888304,71.6094329069332,-47.959708093551214,71.69939182613938,-48.94567539418477,72.8414526434161,-48.42659421660325,71.26861531758145,-48.97902588785986,71.15476957536939,-47.89279983793093,-17.48296080784342,34
71.77315412308006,-47.8501143444341,71.12979997669095,-48.1563611339559,71.80924618340737,-48.55038110710968,71.95719591625762,-47.45295285311292,71.71461137075596,-47.44995122834337,72.60701684659894,-48.33043684048586,72.19292198202623,-47.62351451097263,71.95188940806898,-48.13889027700338,72.1729062632699,-48.056390193068054,71.04021428664609,-47.774680224635,72.38612497574472,-47.41397211775484,73.27386876010763,-48.56305282788977,71.95045912950056,-46.86062774884967,72.59758782776785,-47.8761428447724,72.87419702305505,-48.32626317313685,71.95211442945799,-47.58187744472387,72.02819668545479,-48.624597432943396,73.22584285231169,-48.08519136888772,71.59048157399683,-48.66954814894578,71.49635228783545,-47.53176383495393,-17.502661387929944,35
72.09491245805197,-47.48251046594204,71.43413543083726,-47.814044998998796,72.14102216281933,-48.22825407638668,72.29878447399577,-47.08669037276759,72.06558158314392,-47.13048243056256,73.00650534552203,-48.01116612072261,72.52861503036581,-47.245054833291846,72.29156823110723,-47.80533504449691,72.49122488254044,-47.73538074786707,71.3326036118906,-47.42526860131492,72.70894324377672,-47.03754100696766,73.64947390960307,-48.253557568977854,72.29914032119443,-46.454377140081306,72.97125579591122,-47.537985019927206,73.25450943963466,-47.98061774422356,72.28935051214371,-47.20378314899605,72.36046137305603,-48.30327796129361,73.61229933341855,-47.73825009055722,71.91743164713847,-48.35922491676201,71.84207578436077,-47.160505248582545,-17.522875509664484,36
72.41073772191926,-47.11761981804508,71.7349167254916,-47.469188529564015,72.47701235790055,-47.9050180501958,72.638364049093,-46.724976776342494,72.41901962279806,-46.812475523661625,73.40554871923688,-47.69011624881442,72.86565500284706,-46.86858128268917,72.63411539209844,-47.47529378647629,72.8095576861745,-47.417853245741185,71.61952623320315,-47.07350772691018,73.03505340473063,-46.66084859984619,74.02261344114068,-47.94997138053002,72.65542875505592,-46.04516852690769,73.34684334934978,-47.20012675738734,73.63481685425741,-47.6286741867331,72.6304242440495,-46.82327105367397,72.69398640394105,-47.983607502935754,74.0033797094184,-47.39413670870742,72.24861593726496,-48.0512651783999,72.18970881264987,-46.78329332345243,-17.54360068731093,37
72.72142828427246,-46.75367524238635,72.03653780505398,-47.12547057168288,72.81691330314926,-47.57905238367986,72.97941965141506,-46.366858075626695,72.7736692188272,-46.49422556870265,73.80547291164186,-47.374064777588515,73.20575926044876,-46.495953924905855,72.98178176381691,-47.14522217982662,73.12615401258289,-47.10604560791629,71.90835439309551,-46.721587677252316,73.36062604469785,-46.27672744981771,74.40049460244958,-47.65599020896123,73.01591815644348,-45.62783448374115,73.72372594772119,-46.857369432397185,74.01970631801808,-47.269245479388076,72.97896517848932,-46.444932489767034,73.02554193885112,-47.6604323860741,74.40119319475757,-47.05273007845579,72.57828444431287,-47.751231436685075,72.533963040614,-46.40552830066631,-17.56483393414995,38
73.03273603354279,-46.38564690874126,72.34397101536918,-46.781435223597796,73.16190714562006,-47.25436673652434,73.32555525378727,-46.01043318595941,73.12778306651954,-46.17298053356278,74.21184379518387,-47.065547090686096,73.5472148004513,-46.132220897513136,73.33861782867746,-46.81523565326925,73.44552641377054,-46.7934858233094,72.20076662380781,-46.371078311676925,73.67948161714459,-45.89141161969582,74.78085609959199,-47.36279325484972,73.37344943597691,-45.20510042090877,74.10644769862776,-46.507582021704316,74.4044967780214,-46.90630534780329,73.33124329951494,-46.0699652615102,73.35473372726626,-47.332921780309306,74.79708982797219,-46.709149542983425,72.90843750049444,-47.45521999888016,72.87899100413401,-46.031395140842406,-17.58658205493277,39
73.34658058106432,-46.016423637754976,72.65473175106551,-46.44122113547915,73.51295527632422,-46.937611051811366,73.67235955170858,-45.65648847152859,73.48213135040068,-45.849371683568585,74.62637780390999,-46.755040835066445,73.89063415000471,-45.77076133119912,73.70229383256307,-46.48696827583103,73.76577352243511,-46.4792803025552,72.49128062176088,-46.02222762682343,73.99406308695981,-45.5094544040197,75.15882752008639,-47.06651834705988,73.72886328768256,-44.78075878640596,74.49254847473404,-46.14879644738603,74.790499328961,-46.54694340092377,73.68413657777482,-45.693889677463936,73.68553925980402,-47.00254465397973,75.18957715931579,-46.36389152957658,73.24188256046085,-47.157389251530816,73.22398639699107,-45.66095893970314,-17.608852104617025,40
73.65907209641674,-45.64937149988637,72.96909435478405,-46.10643652240076,73.86606636420827,-46.62330261307937,74.02009626846096,-45.30103924978534,73.83508920342385,-45.524128074687795,75.04523584780615,-46.44008268349199,74.23790025712772,-45.40976908870212,74.0693632692585,-46.15851911166223,74.08442754725107,-46.16561253308125,72.77572493578546,-45.67518815984453,74.31071014782653,-45.13508467387584,75.53882716337407,-46.76496764940911,74.08779726966542,-44.360992375863944,74.87718557380775,-45.78637418936241,75.18484492327563,-46.192288717962164,74.0385206401535,-45.315368010730495,74.01387652157581,-46.67232010329667,75.58005740721696,-46.018899028428315,73.58166068986814,-46.858083284386396,73.56379166021883,-45.289112055498904,-17.631629013622412,41
73.97301241341515,-45.28374907638329,73.28760703571346,-45.77317572233879,74.21840198089875,-46.30881669010178,74.36672314744403,-44.944231901737055,74.18445858976646,-45.19584479585635,75.46737059436568,-46.12224929645345,74.58781967003179,-45.05218416865217,74.43796949279987,-45.83517161068924,74.40308128450344,-45.854533809090505,73.05790731469313,-45.32852930027334,74.62996782646785,-44.76876770100837,75.92264331561957,-46.46473618917192,74.44751516544497,-43.94786326191694,75.25966010006513,-45.4249468404557,75.58192726338892,-45.835625600772765,74.3954244317334,-44.93639646184419,74.33986587932287,-46.34360690085269,75.97201462409191,-45.673576599185814,73.92897857593347,-46.55866461625563,73.89926509716975,-44.912391457076666,-17.654902533160616,42
74.28605571756536,-44.91751539265244,73.60689120258215,-45.43920084039036,74.5716645240417,-45.994379826814765,74.71068321415079,-44.58611466818827,74.53317540068178,-44.86595187894808,75.89311375999966,-45.80334221756595,74.9377110729508,-44.69932287716956,74.80678462397657,-45.52025424981863,74.72267269430543,-45.545129849580896,73.33720819830693,-44.98295609388207,74.94413934729648,-44.4044875100984,76.31050887100129,-46.1692643498234,74.81222576690935,-43.53212995262859,75.64248125545346,-45.06273901671663,75.97523011073906,-45.479186369464024,74.75244787702776,-44.549285361387966,74.6661467805427,-46.01358285774612,76.37237640978579,-45.32563991981128,74.28129741020793,-46.25131611151391,74.23252705856457,-44.534884498744724,-17.67867170910678,43
74.59563714498486,-44.54752908782225,73.92846387918922,-45.103979500905396,74.92461704082884,-45.677416892022066,75.05487844866069,-44.22717900912642,74.88178091975873,-44.53305666229851,76.32169679521716,-45.485816057840026,75.28741669228634,-44.349813708572135,75.17941225792495,-45.208278138701914,75.04319159464575,-45.234260213376174,73.610484923796,-44.640848179338,75.25630841229764,-44.04025574515716,76.70271621916122,-45.87846700723806,75.18460817320096,-43.10755320771609,76.02494599259681,-44.70177758126721,76.37486215449813,-45.12125155903118,75.10770690788718,-44.1520685764087,74.994923655689,-45.68094336093358,76.78154056518376,-44.97500752551827,74.6329014828466,-45.93448187253394,74.56654824551653,-44.16023712082812,-17.702929186420057,44
74.90291069257276,-44.173426401527415,74.25012499144488,-44.769410809250154,75.27666324195503,-45.36104812864122,75.39781871074,-43.8681492402457,75.23060030776197,-44.19762682057416,76.75293750030039,-45.168462926688576,75.63888632762018,-43.9958376173876,75.55866125165461,-44.896714442477176,75.36659645162801,-44.92431477668562,73.87970677714094,-44.2986721904039,75.56808329204588,-43.668359746598924,77.09674533287706,-45.589044987096244,75.55907264144327,-42.678452203667085,76.40548626898747,-44.33997225097228,76.78223800998452,-44.759245583945784,75.46199693646976,-43.755479324449,75.33127065607152,-45.34416728467759,77.19948796145164,-44.62376619140302,74.98256060393882,-45.61435902330266,74.90058617148124,-43.784173044369716,-17.72766478526467,45
75.2053281671645,-43.80121374390987,74.57017562261973,-44.4331339729556,75.63232405722516,-45.04601986558374,75.740099459538,-43.50553768546625,75.57812304461478,-43.86257971010635,77.18307790446667,-44.851649094831316,75.98917429289273,-43.63591113124845,75.94182874429035,-44.58522751792772,75.69580825557613,-44.61627394672433,74.14479580531261,-43.95709420771856,75.87801120452681,-43.29339707204679,77.49467201861965,-45.295893926906125,75.93723072773076,-42.25281467618371,76.78342850333156,-43.97620052004021,77.19008283947448,-44.39674775753868,75.81623001711992,-43.359195309122335,75.67327548059218,-45.00360701517739,77.62372105382661,-44.272847444164505,75.33459012579894,-45.29222550183285,75.2346105748858,-43.40426398506213,-17.752880430631286,46
75.50440142363497,-43.43554066640932,74.89009459731135,-44.098158233113985,75.99199613034374,-44.7293345425547,76.07912421813487,-43.14092953629792,75.92913288877907,-43.52339037521375,77.6132529871327,-44.53519887276696,76.33205248121052,-43.27566906887791,76.32513048333418,-44.27574237781066,76.02326532914209,-44.308417274537724,74.40479962131498,-43.62120564169827,76.18340221701155,-42.921306634630284,77.89482987899405,-45.00112364982823,76.31802705331985,-41.83021563346172,77.16454046878465,-43.615523132946755,77.5988558547894,-44.035811053504794,76.17550338009774,-42.96031378624218,76.01600048697863,-44.662385991143495,78.0442841206123,-43.92102444633213,75.69305808481398,-44.96599761039905,75.57345844209183,-43.02444252937463,-17.77858119175677,47
75.80137886652584,-43.07250238702169,75.21419163741639,-43.768435087710465,76.35364664850063,-44.41399408195215,76.41663580666543,-42.773674033706236,76.28618424315896,-43.18291074262105,78.03910523636857,-44.22137906593094,76.67002129563093,-42.91819667312358,76.71129394849586,-43.97686296082163,76.34772416059921,-43.99700376538423,74.67054761705887,-43.29405531900817,76.48271905827937,-42.55393240388384,78.29544116421158,-44.709038832377566,76.69940771409745,-41.40680841678942,77.54822068248053,-43.25702221426981,78.01048000021258,-43.67632819641782,76.54283783531709,-42.56336460867136,76.35750077630962,-44.323266812305576,78.45801215555774,-43.561800918823565,76.05589682335797,-44.63417335723337,75.91664255881147,-42.647138265153586,-17.80476264509753,48
76.09795656709048,-42.70935777009118,75.54078269928453,-43.43671010601236,76.71685766830832,-44.101321829703,76.75969253977901,-42.400604783356286,76.64510292335045,-42.84623984540863,78.46406720696531,-43.91090123718116,77.01092663083797,-42.56313215794769,77.09951898335157,-43.690769601711985,76.6707982968085,-43.6827681455231,74.94639101163492,-42.96977954370885,76.77929602337694,-42.19363709651026,78.69691792089051,-44.41706970474849,77.08256808834804,-40.98272437300606,77.93125062461925,-42.89567075484813,78.42553061227063,-43.31334338206831,76.91285853461237,-42.16538380397147,76.69737420311702,-43.98453188146371,78.86924389597813,-43.196031449868514,76.42006053737708,-44.30206691747954,76.26250725924464,-42.26976064108864,-17.831416353196563,49
76.39703135955106,-42.346320209869745,75.86619204375486,-43.0968581762821,77.08517160543866,-43.786986463859016,77.1059622378274,-42.02681659751511,77.00498179761043,-42.510490180015694,78.89552260191475,-43.60417914563988,77.35094877966134,-42.209055852085584,77.48257519840479,-43.41092781009747,76.99142610031677,-43.373270110061576,75.22440162205756,-42.64592633803184,77.07337184848092,-41.83514172663345,79.10257318438299,-44.11974982403864,77.46585267562239,-40.55779034890601,78.31371433894029,-42.52971555431111,78.84390240175351,-42.95017060413322,77.28212522068208,-41.76266503908545,77.03521882589907,-43.64609268932724,79.2813205315162,-42.82522035481112,76.78232815136468,-43.974660428357055,76.61063193475034,-41.89269324517742,-17.85854093638672,50
76.69537311783799,-41.98253619544767,76.19170698235013,-42.749128931543034,77.45775393226813,-43.469047866000395,77.45508681591514,-41.657079208609574,77.36997534339436,-42.17536275043923,79.32971542740708,-43.29924384958061,77.6915009131036,-41.85392038043122,77.86167259158651,-43.13008794086892,77.3152411139706,-43.06852673553193,75.49925036073301,-42.32452865727471,77.36492157207792,-41.47700231751218,79.51807758644755,-43.82297669065454,77.84797319792499,-40.13072561963953,78.69713435675402,-42.1624011050803,79.2636193193406,-42.58545242169993,77.6465709371228,-41.35780391901483,77.37616934488229,-43.313608578685944,79.69579652914723,-42.44713005111261,77.14015457667384,-43.64822219922754,76.95667369724985,-41.51505727890751,-17.88612343054381,51
76.99493260999614,-41.61693721033559,76.51836612060912,-42.40055646583386,77.82977915997853,-43.151635248813854,77.80317767733612,-41.287717238160816,77.74080042797462,-41.84148130303315,79.76611089616073,-42.99681536963399,78.03310402384663,-41.49500992814688,78.23757998902353,-42.84855312034813,77.64292300052023,-42.76394221263092,75.76976747014581,-42.005441887567684,77.65476105329896,-41.11704525080004,79.94193089067988,-43.52825113601313,78.23346085957716,-39.69984368551429,79.07957488860016,-41.80197668656653,79.68183389570547,-42.2143515076139,78.00675029283184,-40.95459875167883,77.72230310004977,-42.986850036434184,80.11046689842371,-42.061759267692054,77.49510207662485,-43.31977604200864,77.29937751757534,-41.13385524876051,-17.91415909442327,52
77.29788407185374,-41.2520427806053,76.8454626434595,-42.05218669553321,78.20331991644876,-42.83728082546799,78.15069311564457,-40.912742531347966,78.11111521925436,-41.508129641748646,80.21150970936976,-42.69574253199858,78.36888137877267,-41.13574143877778,78.60860381942041,-42.567580355109826,77.9725882686325,-42.45662742111279,76.03920499530571,-41.69153350698873,77.94069674562452,-40.756163806509896,80.3666484903519,-43.23469142048696,78.62440953301953,-39.26345104334931,79.45802422793852,-41.44456858812637,80.10255301790366,-41.84061004308857,78.36800961773208,-40.56112806545551,78.06579765961612,-42.66383888702261,80.52093022774318,-41.66679083530877,77.85091709134333,-42.99184754065904,77.64157550700135,-40.755140623410924,-17.942650384905615,53
77.60290907868912,-40.889850524622936,77.1726348720456,-41.69858299578116,78.57734249943223,-42.5236323472402,78.50246653490007,-40.52843308809808,78.48038511018275,-41.168895450322346,80.66603095303094,-42.38815065544839,78.7072789532943,-40.77952231081268,78.9753491996603,-42.285642580948874,78.30083019145742,-42.14463047003456,76.31355047935094,-41.378027557363026,78.22492864919066,-40.39230200744743,80.78748479209298,-42.9440359464383,79.01645315320214,-38.824507171102454,79.83653188827594,-41.08182989336311,80.52574429812643,-41.46958090861078,78.73159215043783,-40.174772857210954,78.40321936851545,-42.34259677262643,80.93082746606018,-41.268888052201156,78.20715670026283,-42.662866095872516,77.98586288175484,-40.38255951192522,-17.97159046045192,54
77.90937991517562,-40.52946241605718,77.50532791795372,-41.34503711536917,78.94895176542494,-42.210679545958115,78.85597270336845,-40.14340369949923,78.85174671132745,-40.822538926797044,81.12132706090838,-42.07437834421129,79.0499650716789,-40.427086534060464,79.34201824932693,-42.006304261273975,78.62705267453704,-41.83152123428404,76.59436558185615,-41.06254356463315,78.51282372649165,-40.027068545062676,81.20894512319177,-42.651734358640034,79.4115151315847,-38.38676435402462,80.21631126780483,-40.71633317549221,80.94546898638922,-41.10342552406702,79.09614102133955,-39.79110316007893,78.73763165814803,-42.02042057540984,81.34567402831377,-40.87592704019678,78.56206317226905,-42.330362609090756,78.33223089379811,-40.011844728821565,-18.00098281349039,55
78.21452259915326,-40.17012387196469,77.84262006270019,-40.992097369230976,79.32125438730871,-41.89920996681989,79.21094789728146,-39.75999932621477,79.22293545515483,-40.47406262407338,81.57435214429483,-41.76022237637605,79.3899269906855,-40.07585737200058,79.71283311628133,-41.7291245439355,78.95128871699197,-41.52221320101257,76.87445575782488,-40.74762076363641,78.79883426150303,-39.66731937062404,81.63586233812566,-42.3578640758375,79.811695421981,-37.94649272761114,80.59332567046378,-40.35248185343293,81.3577742075817,-40.73712013345231,79.45787024987992,-39.40843193252237,79.07094082928957,-41.699740462430356,81.76360233372837,-40.49200339201555,78.91393074051994,-41.993630635915395,78.67832173228847,-39.64603230218066,-18.03081542505351,56
78.52019603331141,-39.81357246357944,78.18417902635413,-40.63578183931659,79.6945161447407,-41.587920660603906,79.56621752221926,-39.37691326544619,79.59404000410639,-40.122322710812846,82.02270767298262,-41.44775201538403,79.73046115491191,-39.726992612211085,80.08547067283206,-41.45145395394561,79.27117712619398,-41.21574596827614,77.15104188297337,-40.43717551803215,79.08493374459215,-39.30497592279024,82.06864540870954,-42.06358931288726,80.21588886018331,-37.50660998804716,80.96385269987952,-39.988163886964884,81.7678087119844,-40.370441059889465,79.81741504948609,-39.027844301425446,79.40620213774933,-41.384919054438434,82.18085068597061,-40.11296709027575,79.26808782191091,-41.65066024886909,79.02409641757282,-39.28094621756767,-18.06107468393037,57
78.82535234791315,-39.45876948424764,78.52977768656112,-40.276698795702266,80.06884773188884,-41.28021233941525,79.92175886075314,-38.996237948895654,79.96591739411242,-39.76965849174159,82.46576509533615,-41.13969445704848,80.07620871406888,-39.37621209801758,80.45845361492519,-41.17288474252528,79.5905897654939,-40.90957560236988,77.42278791876113,-40.133693917762585,79.37265537718824,-38.93478962915059,82.50448467456722,-41.76789702452096,80.62344460745157,-37.07240142658035,81.33041482786922,-39.6191800619981,82.18313984945283,-40.008804729801255,80.1743501349997,-38.650353178612505,79.74477024147858,-41.07610152317805,82.60253881387258,-39.73320345245465,79.6257767679468,-41.30864954390765,79.36670862390298,-38.910330116682104,-18.091756363292443,58
79.1309378049274,-39.10327717204924,78.8769212750383,-39.91875872785076,80.44406453031173,-40.97707126908566,80.27867284354838,-38.61508009220547,80.3392741891879,-39.418529164833586,82.90744500561713,-40.84001360893418,80.42598655323775,-39.02511284225849,80.83450419593959,-40.892327490986084,79.90559680631266,-40.60610986695968,77.6919912401406,-39.83265036118604,79.66188700027818,-38.56361506724115,82.9415455052408,-41.47133306831861,81.03396197072726,-36.637171959318486,81.69953799788908,-39.249306160559335,82.60530715657956,-39.65134634233952,80.52693635915296,-38.27131190522297,80.08645152333037,-40.76721576231336,83.03241657728702,-39.35339488387906,79.98454636506825,-40.97197733510436,79.7054372171989,-38.539930349324415,-18.122862432027965,59
79.43998273325536,-38.74456002964432,79.22583167278192,-39.56040322382793,80.81289861653846,-40.67664832030876,80.63636012607695,-38.23190632586709,80.7148099667892,-39.07085065462004,83.34823937432883,-40.54023240056944,80.77703577664855,-38.679777714616996,81.21624933582083,-40.613575598540706,80.21156935484272,-40.3040469380059,77.96199099497095,-39.52964253601158,79.95923795980636,-38.19798514593787,83.38251909676556,-41.17687934048123,81.44289655389774,-36.19701342135176,82.07169826469236,-38.877514706228396,83.02922416795721,-39.2913529766648,80.87790979614056,-37.888731710141506,80.42968322955149,-40.45835510232143,83.46510386106814,-38.9729504433297,80.34920478057886,-40.64300525557568,80.04323496318223,-38.17210094793293,-18.154387951885685,60
79.74801682166513,-38.38401129968141,79.57436071887058,-39.20172785231468,81.17656564833227,-40.382962144742486,80.99486507720428,-37.84993677901153,81.0879722235959,-38.72742988200095,83.78914984821272,-40.233302866747394,81.12635533632049,-38.33695370598413,81.59882137215696,-40.3382080704579,80.5107272662862,-39.999510819810155,78.22945208251129,-39.225481624783974,80.26136426954702,-37.83410860254921,83.82265379219281,-40.8895551982513,81.84731264873994,-35.75673886157868,82.4461895026449,-38.50684710386184,83.45513326819471,-38.92572893579654,81.23102087681376,-37.507126272761326,80.77580545589164,-40.151715896524394,83.90003271197958,-38.59094524782446,80.71667883116834,-40.32155977159437,80.37840200245391,-37.80425454120215,-18.186318774905523,61
80.05224017118647,-38.01935444241468,79.92466967958362,-38.844994347966676,81.54141711829237,-40.08769137252531,81.35213665663002,-37.46718355157193,81.45849166801256,-38.3836861832958,84.23428988858667,-39.92525893520056,81.46907814737649,-37.994329526130606,81.97984237976726,-40.06213091726507,80.80714772771164,-39.69391862134225,78.49304150334692,-38.92504503805173,80.56606230306902,-37.4693540745509,84.25965582181868,-40.60424079547359,82.24687402039004,-35.31758642918331,82.81876652687427,-38.14112685672213,83.882310377718,-38.55840783405838,81.5867307606509,-37.1287213771866,81.12760212570866,-39.844432545657206,84.34041537627895,-38.209867325132464,81.08369905400171,-40.00179847362154,80.71427494409511,-37.43439280043746,-18.2186651461403,62
80.35374882310153,-37.651863228899686,80.27903034587628,-38.48980566461277,81.90717352823897,-39.78843399277485,81.70549738380521,-37.077390643706885,81.82467493478507,-38.040669604127274,84.67822443732109,-39.61721383195129,81.80770043710746,-37.65339168235093,82.36208502987192,-39.78445895418727,81.10474907056118,-39.38617207513632,78.7586332841786,-38.624296744475004,80.87294971230999,-37.10130344289401,84.70006403985425,-40.316061993586636,82.64471584215467,-34.877859320476546,83.18765867944117,-37.77013766138818,84.31193695629659,-38.189107684193885,81.94314830563397,-36.751127821968744,81.48190530864439,-39.5370647738154,84.78807691214722,-37.82996368978671,81.45221427022399,-39.6826522072876,81.05367360339451,-37.06657744966672,-18.251424547573045,63
80.65130119365547,-37.28486012332183,80.63351880097319,-38.13615919555376,82.27062422105962,-39.49027229366885,82.05737243556055,-36.685544538268566,82.18352026289195,-37.70053801809207,85.11873544017091,-39.309486420004305,82.15176836772463,-37.311327964615955,82.74558312847995,-39.50883991667793,81.401080749976,-39.0781713879429,79.02939106771369,-38.32258765428989,81.17932858052362,-36.72978106072057,85.14485672652775,-40.03058537636173,83.04520241405426,-34.43177223070537,83.55693737134332,-37.38794214018431,84.74337331425927,-37.81250057929664,82.29880979433025,-36.37284669540044,81.83602447094245,-39.22900734113945,85.24090150732812,-37.45142074469937,81.81979147589523,-39.36149728660374,81.39495478467003,-36.69958890996393,-18.284580928371618,64
80.94416706296502,-36.91440758351321,80.98091144475669,-37.78124527861805,82.6295165834545,-39.18881192838329,82.41134133822831,-36.29857338413005,82.53924044299183,-37.361695181825986,85.56040061955414,-39.004837769200925,82.49896223706436,-36.96070196691602,83.12652879169546,-39.233129661436415,81.6961831980034,-38.770943040932444,79.29957816470747,-38.02730133710352,81.48231133527781,-36.357154649326816,85.59000964572759,-39.748519957715274,83.44786567308502,-33.97789433650378,83.93190959645466,-37.00054716962081,85.17059518716287,-37.43230961449425,82.65297857317596,-35.99199033967587,82.18978102736841,-38.91926881357745,85.69501731145351,-37.078973466060425,82.18142295544654,-39.04034140002665,81.73323505238159,-36.32493697574293,-18.31813350719724,65
81.23341969018671,-36.54309446647508,81.32086454341388,-37.424072839932414,82.98509823654672,-38.880911433467396,82.76278319901064,-35.919375110369444,82.8952989081269,-37.023984018238885,86.00225889250619,-38.70138382473557,82.84487298709648,-36.604848463988276,83.5032598863703,-38.958752188991525,81.99115604725985,-38.461173523140076,79.56759841789197,-37.73578451997634,81.78428535888366,-35.98074297377615,86.0383727669566,-39.46590186260864,83.84935261491535,-33.52185314374166,84.3139228996341,-36.61291548274403,85.59452146904177,-37.05350449425265,83.01395249531187,-35.60998084030289,82.54672201903922,-38.611242108764955,86.14780112780625,-36.70804534777514,82.53694564367045,-38.71766801175916,82.07079055480025,-35.9447827984542,-18.35208595926201,66
81.52182143465052,-36.1766374243043,81.65722957407202,-37.06395173748332,83.33773576960219,-38.57216835928475,83.1075988885509,-35.548688575221526,83.2516859842817,-36.68200381295293,86.44860730642674,-38.39606597995945,83.19388913304914,-36.24678472435115,83.8777050905769,-38.686501632882745,82.28524489654323,-38.148668337444086,79.83602707952937,-37.447560477622524,82.08638336823226,-35.59938152689977,86.49112815044772,-39.18334321890547,84.24992600428125,-33.06674415723573,84.69684064469726,-36.22367874553336,86.01562645236685,-36.67766700432153,83.3817724143342,-35.225543848658404,82.90427552690922,-38.3075455825319,86.60015868062106,-36.335488091681356,82.88686663122886,-38.39005137246393,82.41577692256254,-35.56589387470074,-18.386428603901123,67
81.80791549434369,-35.81463376522047,81.99362978363712,-36.70518830951413,83.68419253357675,-38.268149468122395,83.44888265147625,-35.17853660017966,83.60570153022496,-36.33778712882627,86.90196165851175,-38.08738964880917,83.54836729870368,-35.88654066226467,84.25336993210787,-38.413323729405434,82.57870845157777,-37.83523158574662,80.10670438229702,-37.155874515899484,82.38689560371702,-35.2148784896714,86.94083084061845,-38.89808455442074,84.65155678808553,-32.611775996728596,85.07823709173084,-35.83398948785426,86.43531406201421,-36.3039812815197,83.74789118845655,-34.839003892611046,83.25922866564154,-38.00967977074122,87.04892564950909,-35.96208752588464,83.23706382001254,-38.06227839433381,82.76445348198469,-35.1900377542197,-18.42115038218011,68
82.08909674565434,-35.45012355397368,82.33115862026024,-36.34898452711472,84.02626348805481,-37.96687706261371,83.79264356266432,-34.80409947226526,83.9574359801936,-35.996822219232314,87.35372911023421,-37.7788369892929,83.9047192139686,-35.52236793620348,84.630407319032,-38.139804757839954,82.87120588016354,-37.523371139249036,80.38192289005876,-36.855590054223995,82.68474424117628,-34.829956608527716,87.38467565972913,-38.60830499847515,85.05117733869568,-32.15354534086824,85.45951913456385,-35.442982962820864,86.85297179172805,-35.93441877355304,84.11512832559191,-34.45059412442151,83.61111380253473,-37.71689366952428,87.49792333416569,-35.58868881338815,83.58663981703494,-37.74272377214901,83.10720856790802,-34.81515389502,-18.456250638936677,69
82.36623212603796,-35.08523776582304,82.66587188120347,-35.98721674332193,84.36975453772489,-37.66719023987433,84.14492613238708,-34.434246197888925,84.31336762669157,-35.65680929115509,87.80266295983319,-37.466130949799634,84.25785075357194,-35.15643068340599,85.00775566320925,-37.86886808408768,83.16703477029864,-37.21403369138076,80.6630423390755,-36.55241751495029,82.97786425399262,-34.44510967892408,87.82562147466996,-38.31847897196264,85.44963360329135,-31.694780334351247,85.84458471839098,-35.05246362929276,87.26658808898173,-35.57687976535855,84.48452319004336,-34.06143281939748,83.96033227827283,-37.42227238298329,87.95187711006223,-35.21400663484895,83.93342846775847,-37.43372096459239,83.44159431082831,-34.44173440388029,-18.491719086783956,70
82.64170940894519,-34.72444676884032,82.99709349785229,-35.61971134778278,84.71527838734404,-37.36382102820692,84.50357069525205,-34.06874318544196,84.67621019795058,-35.31821075465568,88.25321764794839,-37.138672179805354,84.60831557540797,-34.79315084876477,85.38617928896159,-37.59752095239355,83.46271737916469,-36.89950009510383,80.95145687079119,-36.2481435592623,83.27212466038522,-34.061031274164,88.26592646048026,-38.02766590853114,85.8464593357574,-31.23934746936401,86.23736234768823,-34.66669437950509,87.68189412281104,-35.225043974365406,84.85368524462395,-33.6738646123139,84.30816527220786,-37.12538662245163,88.40746455453277,-34.835529189506005,84.28426564941456,-37.1280794544278,83.77241000863312,-34.06737795278914,-18.527551513982537,71
82.92195561455412,-34.364776301209176,83.32491964713907,-35.25477420852999,85.06560178992483,-37.059814120730756,84.86024872509621,-33.703953989781745,85.04380165884865,-34.978313018906235,88.70099344607398,-36.80165483858604,84.95795703325216,-34.43195952878971,85.76892706370437,-37.320441097752536,83.75718676052182,-36.581412879093506,81.23982708406972,-35.94521355508258,83.5680736353371,-33.678791977962526,88.70831757819603,-37.73710770685873,86.2489497104329,-30.782587492640562,86.62768221874164,-34.28550207640687,88.0981668809332,-34.867310193775324,85.22106738455203,-33.28664012740341,84.65400879874235,-36.825213511077045,88.8647453154259,-34.45928304656023,84.63947779947418,-36.82019828221371,84.10101830041239,-33.69031207087079,-18.56374787961028,72
83.20493756633616,-34.00839126854146,83.6508982461937,-34.891684865128205,85.42190139180569,-36.76123494067214,85.21337215152775,-33.34342545805639,85.41747679248648,-34.6352914662483,89.14502325135783,-36.46768413980939,85.30480539104383,-34.07046559557101,86.15908501098241,-37.043304462488386,84.05688755850129,-36.26498691747998,81.52074853401452,-35.64270073098791,83.8622999833463,-33.294932468027774,89.15509025712251,-37.44831912532649,86.66048112163084,-30.3220711178994,87.01260795723766,-33.903221728425784,88.5113580039827,-34.50354068745474,85.58782608878117,-32.901919396542716,85.00042266076227,-36.51808276585761,89.3207811908096,-34.08532939369086,84.99459665389782,-36.507870766725866,84.42911667792761,-33.31319701752545,-18.600299336270332,73
83.487502110469,-33.65679606110008,83.97982907628422,-34.52173293401241,85.77786823653956,-36.46511929186079,85.56825053708856,-32.98996510346365,85.79466958814446,-34.29174856530391,89.5891630158192,-36.13645633130788,85.65135850575817,-33.70684117298189,86.54746339003403,-36.769944785449475,84.35624990210292,-35.94684436519928,81.80089055696985,-35.33510904324996,84.15419435456499,-32.90851135130751,89.60440819046245,-37.15518647464934,87.07268099432285,-29.859238607891392,87.39696412862503,-33.517872436746394,88.92053097815999,-34.13686225962085,85.9522745403157,-32.52186565013354,85.35033034490706,-36.20727966761978,89.77561596440896,-33.712768377531134,85.34803723143852,-36.195616030038536,84.7547088590006,-32.94316669243517,-18.637195206431045,74
83.7720854552943,-33.30599364139378,84.31465343039575,-34.14872143058401,86.12729655252906,-36.16951560879776,85.92551278027398,-32.63923123516055,86.16874939735654,-33.95267590446338,90.03308988239633,-35.80859121075431,86.00194241726712,-33.340382748554205,86.9327294230949,-36.50506907005846,84.65651354046905,-35.622600379167324,82.08503568859156,-35.02443893433069,84.44251570879477,-32.52425195108972,90.05070205460183,-36.85325779451131,87.4825550762973,-29.394575971292028,87.77765156430468,-33.13243691302166,89.32254251465878,-33.768082592517395,86.31362889477968,-32.14441617898377,85.70209861348954,-35.89692217546768,90.23445180218353,-33.338929871901854,85.70561198407263,-35.88712048983265,85.0781996341873,-32.583757111878334,-18.67444297715439,75
84.06111963905816,-32.95452577329429,84.65559282173072,-33.77757919019135,86.47257868672754,-35.874901392553845,86.28597441529044,-32.28446892144096,86.54277272271777,-33.61740467906172,90.4790928788625,-35.483145171824454,86.35392613692714,-32.97144626327838,87.32197807210754,-36.25151985654215,84.96246745790842,-35.29286761224103,82.37209590588,-34.71400623584717,84.73009462811686,-32.144184484057796,90.49254546286697,-36.546558658975066,87.89259532880664,-28.92652787772624,88.15537519317245,-32.74494208041306,89.71891863857648,-33.395464171610385,86.67292057279553,-31.767304562270024,86.04948197687114,-35.59054314111965,90.69768197198859,-32.95973704189224,86.06905746786963,-35.58115560058314,85.40347719899029,-32.23127378135447,-18.712048554092572,76
84.35577193258007,-32.59964986201612,85.00058865692256,-33.39861047423062,86.81713168452269,-35.58559277893737,86.65005632908898,-31.927251547608744,86.92183820414836,-33.284495141425104,90.924213362657,-35.15846245266952,86.7062207539842,-32.603499497523245,87.71107727331575,-36.000763083412785,85.27247262793712,-34.96593730231018,82.66340132696104,-34.40391803053227,85.0133726860025,-31.767948369041882,90.93689534677125,-36.239429128005824,88.30394639838143,-28.454385107885024,88.5337650385929,-32.35526745449138,90.10709634956028,-33.01913722745261,87.02987595614972,-31.39087587743439,86.39607329574635,-35.28475844634275,91.16287167763267,-32.57829929468803,86.43299449524149,-35.27542720880872,85.72800950331104,-31.883610569414138,-18.750001987615363,77
84.652228798468,-32.24374433703685,85.34387911007444,-33.01024278735721,87.16358936910825,-35.29811626449538,87.01437588928282,-31.57093427865615,87.30113840670118,-32.95447803230153,91.36356248268055,-34.83407872616669,87.0576365541392,-32.239932081094494,88.10126853657239,-35.744088688530034,85.582226797675,-34.64145683474595,82.95772997690686,-34.094799820297766,85.2933818953868,-31.393347858513586,91.38617385335593,-35.92912089379063,88.7096985974218,-27.981776479776702,88.91713341296595,-31.966179239852046,90.48718727324646,-32.64301086005905,87.39066007105984,-31.014443956207728,86.74712357417775,-34.978733762669215,91.6277571253159,-32.19839014073448,86.79234783902156,-34.96966666955949,86.04741340348481,-31.53738076039097,-18.788290815172996,78
84.95103223843857,-31.891400593677528,85.6788260332793,-32.616409730563284,87.50780337125826,-35.007114014185255,87.37694015552026,-31.21420787819387,87.67659039990312,-32.62671619429414,91.79826608314455,-34.50755342246782,87.41051891629475,-31.877726950754028,88.49452500486927,-35.485292200457465,85.89214414675429,-34.311829690843815,83.25253690240432,-33.78899014932389,85.57350994547615,-31.022438416037225,91.83994181791076,-35.61965016889635,89.10846749001075,-27.503599925980797,89.30240442062693,-31.579018212544195,90.86842496130245,-32.267075264681125,87.75512444761931,-30.634414298420428,87.09970174179944,-34.678438375355434,92.09394045349146,-31.82080931764642,87.1456578927404,-34.66661095089163,86.36452263767367,-31.190578332905528,-18.826898927087992,79
85.25150026914292,-31.540885992802288,86.00986647622607,-32.22001645765854,87.84883683544852,-34.71959108063569,87.73687274790355,-30.85933727758143,88.05269870373809,-32.30514495123781,92.23196418970423,-34.17892193746261,87.76548853576529,-31.51666521602961,88.88895797197084,-35.22601510616614,86.20514625391758,-33.97713207337584,83.54751053145316,-33.48611920972708,85.85431144435653,-30.65788735490942,92.29607071726039,-35.310144793352755,89.50400457435543,-27.021753614940064,89.6908759655032,-31.193242613408295,91.25080776738295,-31.889101445948434,88.11927289234326,-30.254300839503923,87.45382585675625,-34.38297726571961,92.56013574300123,-31.44029642765187,87.49550502148631,-34.36331156092503,86.68073276688023,-30.84382503808772,-18.865824149083377,80
85.55426261145612,-31.191547392064265,86.34535225815499,-31.820627618621216,88.18650265408368,-34.44062190192956,88.0952068798965,-30.507441439711833,88.4295317618968,-31.982499703371385,92.66634327876403,-33.84718184935418,88.12233185279032,-31.154693417929906,89.28554698029748,-34.959772215238054,86.51587940077066,-33.64449201830494,83.84494979194199,-33.17986115926363,86.13908159331446,-30.29717128151561,92.74885671436617,-34.99634820561354,89.89611528590586,-26.543479936775157,90.08220567464822,-30.806933369575045,91.63033983301663,-31.513976850377844,88.48673363315781,-29.88105271919392,87.80635970890702,-34.08713381022136,93.02170076473345,-31.056378522510318,87.84555503929268,-34.0579275937793,86.98942441499253,-30.495066745754905,-18.90506579571349,81
85.8602823945507,-30.841707972488134,86.68436200499386,-31.419953875076857,88.52114871289372,-34.16714697008546,88.45518411465726,-30.156060801959242,88.80583040516254,-31.656796795259034,93.1019108965018,-33.51201976527478,88.48160751408987,-30.791157401343337,89.68526887156054,-34.68924993745354,86.82465099261445,-33.31513044889643,84.1419367964756,-32.864833197356475,86.41914592103277,-29.937560862472417,93.20454485826805,-34.685868475021614,90.28403655766482,-26.064615806680322,90.47062443852221,-30.420150378866893,92.01169711476906,-31.142601824773607,88.85687183506428,-29.511947522362284,88.15712184971576,-33.793743554227426,93.48217753665993,-30.677296524071966,88.19410617883736,-33.751455186789464,87.29528337254085,-30.141897041824112,-18.944608833462432,82
86.17047540079473,-30.4899710977596,87.02773824045947,-31.017799432758622,88.85798762920155,-33.8973120075544,88.81730708077423,-29.802072681023045,89.18204344880156,-31.333576689475933,93.54096626850271,-33.175452703342884,88.84009058659902,-30.429584260538153,90.08487315810558,-34.42026688580065,87.13450004218856,-32.98589202721427,84.43524481362498,-32.543851725630425,86.69315561669295,-29.58023215874086,93.66552292886206,-34.37744772713111,90.67107330749073,-25.58254189964641,90.85961005036313,-30.03557418771849,92.39545627345623,-30.769455062358663,89.22737023327983,-29.14541809728017,88.51152111977925,-33.50253726897448,93.94095517527026,-30.302617221675696,88.53795867230397,-33.44095737499345,87.60840208622018,-29.786780538357508,-18.98444621339843,83
86.4844280955646,-30.132793465636873,87.37315080423967,-30.608715581639355,89.19045188466008,-33.6288684252139,89.18316279759026,-29.443495959977614,89.55526484626107,-31.00826009773652,93.983746011929,-32.8294381921823,89.20145620965093,-30.066428640912697,90.48040761165862,-34.153910117439125,87.4436028891334,-32.65792679142825,84.72674965970305,-32.21738379903572,86.9677912560202,-29.224003399240253,94.12387703504419,-34.0689725730776,91.06528551674796,-25.101317345101712,91.25186440104075,-29.65165882600972,92.78242961104797,-30.39407540172093,89.59781304075882,-28.78220686578353,88.8678044830119,-33.20792005845271,94.39593128962483,-29.926456036347805,88.88232043185897,-33.1259034188845,87.9265647376061,-29.430266079607133,-19.02457421391993,84
86.79572103934758,-29.77272133839784,87.71842846041865,-30.19795599454246,89.52303319142835,-33.35780177943497,89.55176643349408,-29.085482281740116,89.92782418653876,-30.67385069217239,94.42800389428686,-32.47307942995359,89.56442779568394,-29.69787478855982,90.87543240026062,-33.89204562944591,87.74803370512042,-32.32993096969408,85.01570856792556,-31.888201414601454,87.24497123222268,-28.870072884792265,94.58444507572152,-33.76481656936784,91.46215646912307,-24.622622146536344,91.64221696937992,-29.268277727168275,93.17251330061538,-30.018823489065895,89.96962775948809,-28.413709488062665,89.22250765200454,-32.91409955127041,94.85183652893265,-29.544417722700565,89.22510754841167,-32.80925167171618,88.24638270958499,-29.072011136886946,-19.064995781570506,85
87.10545602320977,-29.41432593395962,88.06314690136794,-29.789098596504115,89.86456997332817,-33.0859398580787,89.91775177913878,-28.730667768732122,90.30246174520276,-30.33485007522087,94.87072239336212,-32.11604853705524,89.92820405062585,-29.328689620838734,91.27004044028727,-33.631565651743756,88.04599237937919,-31.9987491863902,85.30325525339146,-31.561406861675554,87.52566935684632,-28.519690013997327,95.04633903285368,-33.46299867970387,91.85841504535678,-24.145707683325394,92.02678487695654,-28.885058652791916,93.55958067254166,-29.64844290786705,90.34513890806349,-28.037585076717534,89.57775114951646,-32.62214624582529,95.31180215413352,-29.157148101821615,89.56643328349722,-32.490581912901675,88.56703891851055,-28.710802816461786,-19.105708887488465,86
87.41849089476437,-29.05263170040561,88.40342038167395,-29.378846121317707,90.2109964332519,-32.81629343600037,90.28310732590992,-28.377722359121663,90.6768846490451,-29.995337843232267,95.31553641944485,-31.759280683226685,90.29283417377393,-28.963075735508102,91.66292185125754,-33.365863711293514,88.3410217016826,-31.662310547346447,85.58638405691521,-31.236326303781762,87.81031217504851,-28.17216850522538,95.50473618287135,-33.16116975602002,92.25431841466404,-23.674892655195134,92.41081741519695,-28.498702929031634,93.93694135282944,-29.285244697606927,90.72383325248899,-27.659056434972936,89.93091219181242,-32.3312140494106,95.77412781257526,-28.7702391331681,89.90752873291132,-32.17312647211753,88.8867891603332,-28.347900152190274,-19.146701796178224,87
87.73357139670424,-28.682167748332486,88.74106888926151,-28.965895170772978,90.556257358868,-32.54620103871282,90.64601950746194,-28.025027663737976,91.05118727503009,-29.653393447198034,95.76518155205638,-31.40464455698321,90.6573148472661,-28.598280615614144,92.05453024384762,-33.097654226655045,88.63753113595715,-31.32594968201635,85.86348773198208,-30.912759009809378,88.09371007919552,-27.82846881298424,95.96507176563452,-32.8581653742411,92.64461138323936,-23.208989524919176,92.8000115729649,-28.115563434446095,94.30377377339823,-28.92237477725954,91.10570731720775,-27.276459615528587,90.27787274369092,-32.04207808793246,96.23639211959117,-28.380863496472816,90.2442595337716,-31.857998906091847,89.20739883933817,-27.978562171653422,-19.187967409261326,88
88.04873503546341,-28.311579278753253,89.07912426485198,-28.55252959032572,90.89671435200104,-32.27198724845884,91.0069946659009,-27.674855101839036,91.42701638926307,-29.305833551133837,96.21908527756028,-31.05298758095753,91.0179268644778,-28.236460561620646,92.44932517040824,-32.82457918208402,88.93765200853117,-30.996277972993273,86.14197060812289,-30.593711585429904,88.37278185917063,-27.485905684528177,96.4301601085821,-32.55611658953905,93.03226913940964,-22.74375556342759,93.19239562219558,-27.74094702921723,94.66898129552683,-28.555830629677125,91.49039676057379,-26.894937196017832,90.62213234177008,-31.750787003154276,96.69716773096232,-27.98896499160859,90.57867608001486,-31.54357404490347,89.53009647105095,-27.598630508939767,-19.229498730379152,89
88.36143882163,-27.947011435752326,89.42159317351505,-28.143236115308454,91.23950130265061,-31.997472455497498,91.36907830291057,-27.328822015280313,91.80392841931283,-28.948979857587975,96.67526219285048,-30.705146691151167,91.37231763955644,-27.876164123674112,92.84743474563713,-32.55040980680363,89.23785176578839,-30.669164750654588,86.4290934971888,-30.282570805870026,88.6514526193581,-27.14056070376064,96.89350194323573,-32.255647094668944,93.42353973615424,-22.277620855609246,93.58808921356284,-27.367647666441766,95.0339282507806,-28.186400145292147,91.87514926467674,-26.52010777137356,90.96518882682501,-31.455835762398554,97.15193891005093,-27.600898544674912,90.91409746498883,-31.228470205126364,89.85510592045264,-27.21549473861189,-19.271302785821955,90
88.67307568943221,-27.58516194819315,89.76821543788414,-27.73956354693109,91.58821848601654,-31.72625726602785,91.72632611702193,-26.9819321376336,92.17635792410779,-28.593004903814702,97.12945474799658,-30.35817018714666,91.73102996573857,-27.51388383718047,93.2482516403915,-32.28217930938713,89.53253819282789,-30.340731502700955,86.72008645639349,-29.97495187731422,88.92935314100077,-26.791167383868064,97.3520597333619,-31.9560480720604,93.81568982226533,-21.81027873739482,93.98796058738063,-26.993519854542456,95.3965592379899,-27.81303657218813,92.2629534991612,-26.152510384820292,91.3081823754576,-31.162219067049016,97.60464273300104,-27.216951616196873,91.25194234090311,-30.91058446691744,90.18019845504837,-26.830920858781408,-19.31337423107926,91
88.98021943071633,-27.219742915733338,90.11569320805702,-27.336474339341986,91.93819367006537,-31.456940585662235,92.08159299096963,-26.633686741470537,92.54499464345176,-28.23999873361757,97.58115514602468,-30.01119297636434,92.09289141609256,-27.15205633011957,93.65033888729825,-32.014992216884146,89.82477284881935,-30.010219912498926,87.0127809278363,-29.671488564265697,89.2101608717436,-26.438766823320453,97.80796323981127,-31.65705688406991,94.20602642535042,-21.34122303770333,94.38649937835913,-26.61815792887309,95.75732942597041,-27.438053150780256,92.65528018082928,-25.789720216454732,91.65230849151702,-30.872404382798052,98.06140157539839,-26.8354986044988,91.59211216776781,-30.587734234121452,90.50763850693443,-26.444772315104167,-19.35570267505992,92
89.28402835373475,-26.849240818620824,90.46386925371857,-26.92864358409101,92.28509493401907,-31.188268315120773,92.43735517334397,-26.28693144501053,92.91310732720677,-27.886656010599214,98.03066777016322,-29.66824850913808,92.44994947846438,-26.79246853825928,94.04760603341379,-31.74383413860368,90.11394305955947,-29.67611668715336,87.30828306402418,-29.373779829798817,89.49292119931636,-26.08390788210574,98.2606239483313,-31.352171238518054,94.59315484952883,-20.866650654633084,94.78378468339145,-26.24325982471398,96.11816300780933,-27.06296086174033,93.04603766816987,-25.425247551896668,91.99629781015759,-30.582211661395633,98.5218771125835,-26.45085560510254,91.93246059986114,-30.263566762520522,90.83713012328973,-26.05740306815383,-19.398275373418862,93
89.58927815219602,-26.479622528669964,90.80929610129506,-26.520976359326333,92.63021586688332,-30.91720828678475,92.79149342484934,-25.940719560952157,93.27551347209146,-27.535313494655657,98.47738978946794,-29.324836099255233,92.80320801300519,-26.432427529248,94.44080428261724,-31.47074801745491,90.39927660452584,-29.338840904378966,87.60075934331792,-29.080981046886393,89.77342969971382,-25.729670972830323,98.70773295148065,-31.043204369137403,94.97500325200794,-20.38928665001541,95.1823485634369,-25.87482270661811,96.47900116102784,-26.687694690267293,93.43500635978413,-25.058038078758607,92.34326147722454,-30.28902609346864,98.97905633896185,-26.062012401720477,92.27296561946228,-29.942797553791422,91.16173758481447,-25.66899082903227,-19.44109011141371,94
89.89187060308045,-26.111649506610636,91.1559430058091,-26.118114416864206,92.97854393395265,-30.64409874018296,93.14485242279785,-25.599054561680454,93.63257574773479,-27.18641289447728,98.92411557090675,-28.98004049920065,93.15241810163919,-26.069263472302868,94.83087669512149,-31.19591768999324,90.68417898164459,-29.00021328601571,87.88908717182933,-28.791744315524458,90.05401969180294,-25.373800136106034,99.15144448714675,-30.73662997237491,95.35732168116796,-19.91585434612445,95.57937442985668,-25.513406722065728,96.83764458774056,-26.317800686997455,93.8214194337752,-24.691800585434486,92.69432777304895,-29.991490144659128,99.43094174676288,-25.672147080524418,92.61501322512518,-29.62614615119132,91.48157329976135,-25.285208072983856,-19.484152794880494,95
90.19165628881854,-25.74163982905005,91.50940002429068,-25.715747732933643,93.32905425452356,-30.369034039731286,93.49767987964259,-25.26047150027733,93.99149106358696,-26.838902461048942,99.36645656291,-28.634098454371305,93.5021568451757,-25.70606354479087,95.22087590168093,-30.91410175125057,90.9643066343234,-28.66908781153194,88.17723982763196,-28.504145223449225,90.33298619308682,-25.016252014066534,99.59769076790315,-30.43797199751632,95.74463068313138,-19.449774269751547,95.97770423742857,-25.153292605938645,97.20084618135401,-25.953900510845504,94.2064300070809,-24.327216829146955,93.0456309379267,-29.69707762707105,99.88192766261429,-25.277352102372223,92.95391565379467,-29.309859215497518,91.80367507195851,-24.9043346782918,-19.52745370878389,96
90.48961797094512,-25.368219973747475,91.863913551264,-25.312710125185994,93.67915843195404,-30.097989842836665,93.84934347822696,-24.918521163711638,94.35382676709516,-26.491580988638773,99.80354530176554,-28.27945096231527,93.85734645159279,-25.341646493301504,95.61378909183486,-30.62567160242764,91.2383653694726,-28.340615884214458,88.46212550467348,-28.216807795077333,90.61352556271872,-24.661226719778668,100.04366524114712,-30.14580423111385,96.13388148643523,-18.985676355093915,96.38011072029254,-24.791221267522584,97.57038710597773,-25.592832900849942,94.58937619674249,-23.960865889233375,93.3956698360241,-29.40926220957927,100.33110394325996,-24.873778695441136,93.28989906577254,-28.994898872179053,92.12638046108523,-24.524616375026678,-19.570981352858986,97
90.79304259263368,-24.99691603428736,92.2136248911028,-24.914239769430182,94.02843353083064,-29.833849043822035,94.19929428972402,-24.573955576577045,94.71544390293741,-26.14267673459114,100.24347346474747,-27.915567611739412,94.21135551212642,-24.974646873548018,96.00494968277839,-30.33485780030137,91.50948817286461,-28.004597901649475,88.74086339393725,-27.92471884159315,90.89558847224356,-24.30883387179765,100.48891169596997,-29.852974627791045,96.52205254301502,-18.517784852446745,96.77952200699684,-24.43438250573384,97.94038785935041,-25.23474690047362,94.96474354315873,-23.592212021229546,93.7485112475063,-29.12598593950159,100.77905615441563,-24.465565450628077,93.63077823658413,-28.68328256861368,92.4438173481128,-24.148754265190615,-19.614735804288248,98
91.10104483829535,-24.630652154003016,92.56012884632759,-24.518713639576863,94.37747323633734,-29.569260342026798,94.54803315214878,-24.234294929871197,95.0821883532049,-25.79257233592069,100.68528750649602,-27.549845670055184,94.56192582086646,-24.607861014456166,96.38981832451101,-30.04088095316114,91.77591796472032,-27.670955065490304,89.01881571362168,-27.625364165182457,91.18099623321238,-23.958540447048783,100.93010235281974,-29.5583639013453,96.91043511749959,-18.047304017783866,97.17579335855514,-24.082117649110337,98.30668015858487,-24.882178257920852,95.3365312595348,-23.226045251271536,94.10742275814282,-28.841714882875504,101.22448863115959,-24.058415159978157,93.97706617387915,-28.37494741106164,92.76105322611917,-23.773650777717144,-19.658716952714443,99


==> simu/trajectory_snr_data_0.03.csv <==
x0,y0,x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9,x10,y10,x11,y11,x12,y12,x13,y13,x14,y14,x15,y15,x16,y16,x17,y17,x18,y18,x19,y19,snr,Time
60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,60.0,-60.0,-17.146649928626335,0
60.20268192549107,-59.79907570354212,60.1907190383733,-59.787300195242864,60.20378649162701,-59.82379660166769,60.17488271439775,-59.809296693668294,60.23386477270589,-59.794179799415055,60.202397595598484,-59.82546620869246,60.19697178419904,-59.80441056515295,60.204848700790926,-59.77268338663548,60.21553117783372,-59.792700486735306,60.181549723249326,-59.816031781652406,60.193796543002975,-59.79859873509532,60.165249345159964,-59.827764047490334,60.1710708199341,-59.79859943878326,60.21243909306426,-59.79490193198656,60.193515670854495,-59.77582659011607,60.18198260432555,-59.778970650661265,60.208488666484634,-59.811393551519316,60.184391212210954,-59.82039224232495,60.208721787505965,-59.81863794265072,60.20690796662162,-59.82087655215091,-17.14677558856844,1
60.400990777574705,-59.59235324973035,60.35303099593844,-59.553202148495615,60.444453201219005,-59.685605741300705,60.3309319017963,-59.62847507184688,60.51712303724846,-59.57259609385759,60.38630115914597,-59.67986721356144,60.38933480942691,-59.627750931361,60.416136233502755,-59.51663486973281,60.44715107364852,-59.5826603505026,60.30465876253229,-59.6551380490361,60.413318149553426,-59.58612681057238,60.26129500103874,-59.708547489983864,60.31518859168429,-59.596910928419305,60.45451949322703,-59.57294798094185,60.40328903003609,-59.52816516525909,60.33850284341164,-59.551235094450966,60.39184869905667,-59.631886394950634,60.34124023302336,-59.682661862539,60.44852775166065,-59.63969321160883,60.44760692177614,-59.65632844169264,-17.14708033138089,2
60.57274030304727,-59.39905981083098,60.52497065669017,-59.299913717207005,60.71534068985676,-59.5640908475675,60.47124577730663,-59.463234570999546,60.79428401334451,-59.33391479840197,60.55003400630965,-59.51050397800354,60.565069373913424,-59.47608764181987,60.643889552128336,-59.25969825082198,60.65785217376919,-59.3715397844961,60.36992560852497,-59.4990599934042,60.6496999303989,-59.36199319777716,60.311593540168,-59.61737180896799,60.46718677996532,-59.37220733703198,60.695962453587285,-59.30311709434507,60.651019095107806,-59.265465968697114,60.4875721382156,-59.33070930581862,60.52932875383938,-59.45189263650751,60.477964983149775,-59.54466822226344,60.71888749852351,-59.44451993430605,60.71662304650721,-59.49498431572815,-17.147574220288284,3
60.727937862409505,-59.23550640227013,60.71674400032538,-59.04020206712022,61.013475843303475,-59.46486430854127,60.58779585200359,-59.30506591227253,61.03721329626376,-59.071127875779126,60.699963500539205,-59.32938621975616,60.72263577806018,-59.33118882251041,60.86596924106462,-59.039755469850334,60.8624988009961,-59.16803691199285,60.42970495535357,-59.341654016910354,60.86529261858634,-59.12059416862325,60.352205070673136,-59.519348231484216,60.593914791220826,-59.13689388104632,60.894214391217005,-59.00538836691166,60.881006701653,-58.9919155811683,60.64282947816342,-59.11351645583945,60.638364996262794,-59.255672889864975,60.62263024931663,-59.373950447742665,61.00427526114465,-59.24663981057214,60.97489896331761,-59.32671733382825,-17.148311731963407,4
60.84651571841886,-59.09738309791804,60.88972795195925,-58.81291641660211,61.36193525968142,-59.390670515964985,60.729397221080944,-59.141354950740094,61.28110144888549,-58.80199281697734,60.826709407111686,-59.15170218106383,60.82691607109899,-59.16947126409575,61.05391144532296,-58.87748460234375,61.08763552910719,-58.96458175203768,60.53448849436773,-59.1818087725048,61.07121948085928,-58.88537884617825,60.382631299126324,-59.431195341674794,60.69517801490422,-58.92157639310814,61.058865662701095,-58.73234042267629,61.075025040105025,-58.71229410037752,60.7883783843978,-58.902733023714674,60.7443499505343,-58.98931268883826,60.77863712621249,-59.19349531314999,61.2799027720027,-59.04929205254163,61.23371863851092,-59.128327563084554,-17.149256625532253,5
60.917025037925306,-58.97882066195938,61.061689457877236,-58.60346076716694,61.76087553427612,-59.33273858716822,60.895481422388066,-58.992486694399034,61.52952870567641,-58.56614667025303,60.95876736042219,-58.967490763275855,60.8962832852216,-58.99481598079442,61.24622768548631,-58.73098518836944,61.273936475266325,-58.731835529328,60.678249900642534,-59.01574174369381,61.26739370111512,-58.6844607490103,60.37070464172307,-59.360155751525774,60.799997314580025,-58.71651051262802,61.21264249013584,-58.48661003769522,61.25431350586133,-58.419920384170226,60.91844992110037,-58.66604104585579,60.84784866941923,-58.68157457300989,60.9280064117205,-59.0224792559651,61.51247497618293,-58.8586402607258,61.522919651545536,-58.89766488898313,-17.150433783363297,6
60.97168656632526,-58.870730148997126,61.2550284430072,-58.37161243499064,62.17235099954003,-59.29951355252365,61.06301150792624,-58.85654450417217,61.74101291844449,-58.36592866705768,61.11143324021158,-58.79577319922647,61.004787143918364,-58.84157681068113,61.44048060156985,-58.59083236889481,61.39929030302799,-58.49474887111253,60.81368213382859,-58.85079235734708,61.47615990228338,-58.47905113822204,60.345028416191965,-59.28323797684745,60.900145875730104,-58.51892834909257,61.39417530137906,-58.248005087164564,61.43590477381451,-58.13158224529826,61.060258738751536,-58.406328375440054,60.9424081322661,-58.36393708049193,61.05351072037249,-58.85362801230777,61.71014480426693,-58.67766320484384,61.8336123928594,-58.646697683636845,-17.151821033657384,7
61.03994332278056,-58.760338074661426,61.45431386641627,-58.10038721157317,62.56550568541774,-59.28678446660729,61.23650214480445,-58.71396468146117,61.89803974181685,-58.17899229301724,61.25593423885137,-58.60926500308677,61.14440134764849,-58.71834601642193,61.6202882333085,-58.45397353973424,61.51957688310403,-58.28088201103373,60.945118275613396,-58.67023781157085,61.70019222975063,-58.278223406976586,60.33440762470656,-59.218129908421595,60.99791412027127,-58.3398150918782,61.58708966924106,-58.023787785321055,61.6337435555041,-57.8651832882655,61.21080464412376,-58.14442563049473,61.0374231910908,-58.02873209142687,61.169611548124884,-58.693830426602204,61.92755500220849,-58.509543166006175,62.16252359389902,-58.40491438019994,-17.15335304613731,8
61.134575064328864,-58.643156254830075,61.65203351511919,-57.7883732677108,62.96156750339581,-59.282412773147875,61.432068219755365,-58.546641075005425,62.0215591936426,-57.97050927402089,61.373748257406184,-58.4117325712816,61.28512771085146,-58.590257905621876,61.82196247954784,-58.297852650816694,61.64419390169138,-58.075966119593446,61.07265279767448,-58.48002379067991,61.926118140454015,-58.10916147671179,60.32579575046616,-59.15515129507309,61.0767711549168,-58.16594194450817,61.764778149459495,-57.835826941711815,61.839083851723686,-57.60550648496177,61.3734375729535,-57.88762668763149,61.11716800869292,-57.688073573620855,61.29496194995098,-58.50708481412607,62.19402169003808,-58.358871006339655,62.508876281314755,-58.1726562744745,-17.155012389592578,9
61.22435405431685,-58.52982904364791,61.841321726564544,-57.48106026226277,63.35385700511605,-59.2596598633029,61.63498239515624,-58.346878177677596,62.13355011435579,-57.75884208597798,61.48274922447188,-58.22522988424402,61.41616116941895,-58.47335387363587,62.022295897204835,-58.135539576585714,61.75285167122729,-57.858905700640506,61.17542828786357,-58.30552702341012,62.15795416116016,-57.91949476838627,60.31165271955886,-59.07865340669557,61.16566642819122,-57.97816058884152,61.976083725183955,-57.63598458759225,62.03129083321141,-57.35032508733246,61.52984041137787,-57.65208930398239,61.187362780728954,-57.307580069681904,61.42584167552974,-58.25645105300073,62.479025367051285,-58.2034408378709,62.858490639145316,-57.92529877495523,-17.156847055105356,10
61.27274247759581,-58.4178406507278,62.031819454518306,-57.173089750748865,63.74553894577751,-59.21709170683819,61.82145780540183,-58.09730897351081,62.21756776524087,-57.54016504222946,61.59993549112189,-58.05874608473075,61.52713318379672,-58.389135147407934,62.20513324564103,-57.9589012689993,61.856645757636265,-57.643373519441596,61.282463663820934,-58.10773382359435,62.40172097568497,-57.654789975090566,60.272112548752034,-59.021728215513406,61.282425531514654,-57.80108918643572,62.23047989204467,-57.4114400433992,62.189222684020564,-57.11242974500822,61.66934038350156,-57.41956967332384,61.26057817605017,-56.88894050447791,61.54711765839411,-57.96057660355855,62.76016158739303,-58.03187830421146,63.226274170330484,-57.684527551333375,-17.15886793104383,11
61.29323242453619,-58.32798492185698,62.22283435141931,-56.84294332841356,64.12575013464306,-59.1804086751069,62.00475055433893,-57.82778862360794,62.290019808655,-57.247928607081995,61.72774411155084,-57.92852146318237,61.62632484408218,-58.31270094679479,62.381475293673525,-57.75710734902294,61.97020372952709,-57.43331499199643,61.41772455184463,-57.88725472590469,62.644491390005975,-57.32860166709402,60.20526984631129,-58.95466437481826,61.40271987086252,-57.64669205447821,62.47637872669114,-57.17935844049528,62.348079755682186,-56.89047843670553,61.80998602668928,-57.18831742400716,61.33604549294805,-56.48274639165937,61.643750895017504,-57.63045124672468,63.054555313224384,-57.86385388398298,63.60799525217112,-57.46448436426469,-17.16103804662582,12
61.29876447243409,-58.29046651236004,62.402888137666714,-56.51475384705738,64.48458885427465,-59.16784233977035,62.16743053984156,-57.57892473413497,62.37873717109894,-56.894674205785584,61.86427843294834,-57.819213132945805,61.72456434881265,-58.25000378880298,62.56598043306202,-57.567444542837016,62.106473405178406,-57.23449906927585,61.557091001390674,-57.692406217729456,62.89246920297698,-56.98396241623431,60.120974283117135,-58.855251000089275,61.54796688194218,-57.46051250795792,62.683906653033944,-56.920930135922184,62.52768147649073,-56.67651757926907,61.93604693547618,-56.97723890866976,61.429694005623006,-56.108238684368715,61.73854836322714,-57.26721537921405,63.36028694603071,-57.7225614480327,64.01249104198146,-57.257643353946435,-17.163383237833123,13
61.28944696499451,-58.26097165092753,62.587204574463286,-56.196056669771906,64.85978308116788,-59.188420789779464,62.30909330122011,-57.32535641463456,62.46479292054099,-56.49606566628915,61.97400069511536,-57.72145424068302,61.83071279207071,-58.216476209194255,62.786580013352406,-57.39330986222534,62.258571546888376,-57.065691631167915,61.68182138696346,-57.53100636372137,63.16579972704998,-56.63812887885112,60.01492378240008,-58.75159654078963,61.73916966748395,-57.25335951434869,62.856997207145575,-56.66072631738152,62.71819239770537,-56.47349689553206,62.03787592461636,-56.78847029954681,61.53437083472922,-55.75775917584076,61.82792004285847,-56.89059283737417,63.66991837445634,-57.58519951445689,64.42707803663096,-57.06135318227128,-17.16588335438596,14
61.2970116680331,-58.167509859643324,62.78126443479087,-55.883566050977926,65.22735129174907,-59.208739985997035,62.45804808386083,-57.07278398106791,62.539254519368455,-56.08008751060777,62.01235627713335,-57.65195020510502,61.9383160923342,-58.17999469593449,63.045762948831964,-57.21444689575705,62.40218338822371,-56.90678895006101,61.79675622232428,-57.374370533705495,63.49382548924569,-56.31092642674176,59.94888505992893,-58.66980030191159,61.97431930740874,-57.07406590316423,63.0088058518393,-56.422119275141384,62.91878008239299,-56.28757636319656,62.118491471647744,-56.610525150002296,61.63193628481815,-55.41679813986875,61.9107078966476,-56.540907762890626,63.98945467136827,-57.43284658699805,64.79935934862105,-56.865469403435995,-17.16852949293653,15
61.29733088366719,-58.01683514182325,63.001273756747,-55.57302101179266,65.55670856792281,-59.21434841414719,62.63640421029534,-56.837151115505016,62.6049774028911,-55.675905441935846,62.02358231434013,-57.61295793625891,62.04283986885821,-58.14275487771113,63.30490410492032,-57.03607780903068,62.54903427162734,-56.760145913957764,61.917662794403945,-57.17743586317356,63.869781282772685,-55.98409777324189,59.9425571422696,-58.611987432432635,62.20818741222213,-56.88216662870108,63.153157170141206,-56.20987554249726,63.12679432574173,-56.098668031580004,62.18209056815593,-56.42102027374598,61.7347170644137,-55.074065455236436,62.02668803749273,-56.21995342909928,64.3273021170353,-57.267498874450844,65.11579138704413,-56.67973457116561,-17.171353494876225,16
61.275673253540425,-57.82275708587289,63.22159347997482,-55.262616625989466,65.88707008553624,-59.206792865316956,62.8239858488773,-56.62758524101511,62.66033331691043,-55.25784965149315,62.058456911099015,-57.59897790629739,62.13993942497255,-58.12806092733578,63.544589679503616,-56.856217745865266,62.70708542612094,-56.62806576368238,62.06959217148036,-56.92310621830594,64.28605567479862,-55.640841805921404,59.93854213152589,-58.560465120438835,62.42085543734109,-56.662978795012556,63.29698051906099,-56.02738777312139,63.34069154567585,-55.903736435407254,62.23103349147159,-56.225764578031296,61.823320317653604,-54.713404372567,62.1679971640381,-55.90120947632576,64.65989243136582,-57.05711138383179,65.4006525208517,-56.50827467359407,-17.174385045640285,17
61.24213975387122,-57.63250823829041,63.43956506541064,-54.96624227455573,66.23522854212473,-59.17486612692827,62.98976252771352,-56.441504033066245,62.72094455896406,-54.81897688092474,62.109610319770965,-57.60575810023443,62.21971122863606,-58.0845820883696,63.78251431674814,-56.67269709479473,62.86550511660256,-56.487811102571186,62.24550906531421,-56.62026884326797,64.7425659117272,-55.30389692655072,59.94558662142471,-58.502466837481066,62.631365756028394,-56.45737703330806,63.433303812763135,-55.84811077277628,63.567817329324065,-55.705485730934086,62.258618023723706,-56.04743342077867,61.922328971604365,-54.32745445476595,62.309575553640286,-55.58883780649391,64.96639844169077,-56.80114332786808,65.67530819625497,-56.36451858996986,-17.177619881520723,18
61.17937835807632,-57.49478031709661,63.6784415129284,-54.637113381948865,66.59152722009546,-59.1177595291497,63.165157418288594,-56.270462002067745,62.76445241573548,-54.37403422284753,62.16779138692232,-57.63066164730879,62.28097153275079,-58.03140976669754,64.02628652798795,-56.53006473887938,63.03933702646416,-56.335004705090654,62.43777847008575,-56.287538764816,65.19901484799949,-54.99604828963771,59.984821205951874,-58.43368632244352,62.84272536457432,-56.2744813908728,63.556931419177296,-55.67364026894397,63.80416561532532,-55.50887958765701,62.2834347335915,-55.87220068721193,62.03784294964721,-53.9311076381467,62.45041891378389,-55.29907966121231,65.27211970615706,-56.544213338093634,65.96870866362268,-56.24769303763406,-17.18103939098554,19
61.10229425801874,-57.38839156190228,63.93115250219829,-54.23101748096168,66.93234998504225,-59.04878877051915,63.36233020201249,-56.12983711199238,62.78807400035834,-53.9372760018654,62.24524446490784,-57.67080016167531,62.337726586705365,-57.975047229274146,64.28643785911234,-56.42011650203556,63.214846335678,-56.20325314497897,62.648856708944685,-55.95666048647157,65.64679638432439,-54.719701162388624,60.049717680445,-58.37985115742651,63.04673669914321,-56.07297316300474,63.68411595375534,-55.493413001030284,64.05027270081966,-55.306545308985385,62.31474428340708,-55.702240239677415,62.14488845875476,-53.52455720342041,62.55750472269857,-55.01016178911405,65.58380680425435,-56.28424682294724,66.28266265628015,-56.13619249651497,-17.18463850474885,20
60.99198647230876,-57.27543449352356,64.18007583321175,-53.774761439260004,67.24378362329969,-58.97583469736534,63.55429876199137,-56.04483999132037,62.81112693141997,-53.50160473295166,62.338830100892835,-57.72664873545714,62.45149201082407,-57.89191989928846,64.52900939583844,-56.29899184410655,63.40137720277683,-56.0577661273532,62.8728460680388,-55.648222969610416,66.10398303610884,-54.43370152697118,60.10314605099013,-58.3405107288407,63.22862828589227,-55.815349449513256,63.796217562087165,-55.27762951019767,64.29912859646026,-55.08732751585007,62.349636254292626,-55.536110726231485,62.254639486559746,-53.121647906534704,62.63519335492661,-54.76017712396788,65.91661149156643,-56.02614933818416,66.60556668160201,-56.04591141179157,-17.188418601528614,21
60.85494742260067,-57.13765702283729,64.42150606743915,-53.25556812828446,67.51573760016439,-58.89037674635452,63.72227678735218,-55.9963781060496,62.80329817277607,-53.07086109505566,62.42473732316533,-57.80068504695398,62.60311153475462,-57.83833309957461,64.74437339842179,-56.195675887137924,63.63967143019983,-55.865780532910314,63.07864116366035,-55.334426695101705,66.5745523146253,-54.144716061070746,60.1392248751881,-58.29509758847613,63.396215383294155,-55.5321832436876,63.88164093007253,-55.03053952013507,64.51289904899106,-54.84053932752149,62.42909501657848,-55.34791525889954,62.38812954865946,-52.74219150625233,62.719971981069676,-54.52806687789078,66.25723035362859,-55.79810590778874,66.95322132393036,-55.97397719392169,-17.19235973048014,22
60.74473319936069,-57.0223678845088,64.65458046123571,-52.7081110932272,67.77838136385593,-58.8006880741237,63.87443132285326,-55.97030484557353,62.76557790263206,-52.616675042286076,62.512974348991165,-57.867865087404766,62.7748637876676,-57.80567291663234,64.94915337852049,-56.09997033487717,63.89612538605113,-55.655787400093786,63.237956455647904,-55.01088576538597,67.022515642053,-53.86787528696119,60.17273307443945,-58.23691228967194,63.5600129894938,-55.23535702066945,63.96421682514279,-54.7931853739719,64.70945061481397,-54.56035102001587,62.526420056113146,-55.156222047119705,62.56567648592623,-52.365908109764675,62.805778420305536,-54.27569468909598,66.57499684010352,-55.57312891632443,67.30160309347512,-55.92089182292242,-17.19643570384207,23
60.632257930271315,-56.921175100145895,64.88715977418678,-52.19370890818225,68.04131169118354,-58.729241302518055,64.00815159947679,-55.956443481740514,62.715800602350505,-52.1378136554449,62.586615294454795,-57.934493935995725,62.9442802439731,-57.75165020323012,65.14981508880749,-55.965570699940464,64.12411185355585,-55.43971423682493,63.36876756018067,-54.69405774336211,67.45846570615522,-53.59724030758009,60.18870232979298,-58.15141922511135,63.71186379213404,-54.918713612522616,64.05255062270925,-54.58196094484601,64.91777615373834,-54.25774788671575,62.59936711553653,-54.95738006903834,62.74972721956517,-51.99051106020173,62.86706853375852,-54.03729863959974,66.86024891256478,-55.334289211748015,67.64028494294638,-55.91153789380734,-17.20069993751973,24
60.47801790298331,-56.8012454037147,65.13371594465714,-51.70559087643211,68.25689647651893,-58.68536766305854,64.14469165228891,-55.93828147914261,62.68679367019253,-51.66599066835029,62.61359235611113,-58.028604537976335,63.09677897833581,-57.688330629053105,65.35520050933481,-55.79299583435889,64.30517179400088,-55.22827380373197,63.492171979433365,-54.33624251491647,67.92405961964424,-53.32722960205812,60.179506628785774,-58.04197483498261,63.83771263512484,-54.618835887494065,64.1389835594072,-54.40300819016659,65.11507804552623,-53.92895090698172,62.67596613572028,-54.72173999312227,62.898057244263526,-51.61908294107093,62.9037745102983,-53.805925528727116,67.13897400201677,-55.08649351028381,68.00918320448525,-55.92536821307907,-17.205195892208025,25
60.30064774632855,-56.671623000836334,65.39156240091374,-51.23224570406055,68.44912473447036,-58.67108829933143,64.32536500599004,-55.93664679156503,62.68966909405976,-51.1888465047521,62.60329231063101,-58.153393143289115,63.256593364231776,-57.633757409922644,65.55968129850574,-55.604068123190935,64.44798270064452,-55.02978693240626,63.63019933447753,-53.95388647597486,68.41131265676903,-53.04292514899647,60.12788989736989,-57.91488401713407,63.96439759365,-54.35952920838357,64.23111988445913,-54.27970259532648,65.29643543470576,-53.56817472225307,62.75188909863216,-54.44535204931065,63.01296731014075,-51.24791308876037,62.94379210497661,-53.56614508426186,67.42106593430704,-54.85639801148351,68.41461760177789,-55.94855495992276,-17.209899011706597,26
60.090507330226984,-56.530902982765916,65.68673126034003,-50.760622239986844,68.64707828214233,-58.699622496899735,64.52836998122342,-55.94379086540362,62.71633473313588,-50.72760991493007,62.59868349087085,-58.318672393203116,63.42034484316152,-57.58043065163257,65.78560496070766,-55.42228984812775,64.58920155231809,-54.86521766881275,63.78312001863887,-53.582939110374554,68.88314862432156,-52.748118819427134,60.043404934910065,-57.7797392104269,64.11961104663352,-54.12598226470736,64.3179094609534,-54.20485371411302,65.48835986365856,-53.19154773682865,62.81725864089665,-54.150709538418845,63.107120973671826,-50.88143589312586,62.97905054675792,-53.3214505590447,67.69613657556455,-54.64025825603144,68.8219176943572,-55.97612902305245,-17.214756470177452,27
59.86966381274866,-56.41519411456659,65.99819100239289,-50.30543763105625,68.86010778715932,-58.7719409215713,64.74136684663567,-55.95808672450303,62.74818964122457,-50.275852505778595,62.61594844419172,-58.52318665067653,63.5970215439869,-57.51472720525441,66.06903224476423,-55.25961956678586,64.71157478220448,-54.69993498524669,63.95413745055647,-53.24810064621873,69.34640459200457,-52.44157556342952,59.953884693838745,-57.62728737086439,64.30976480220818,-53.902407251796355,64.41762824042638,-54.12461480216827,65.68479220500687,-52.79949271832788,62.89222299400257,-53.86651345066964,63.22331288759237,-50.49318262037387,63.01370489318506,-53.05680663995289,67.94877133022882,-54.39765253128469,69.24391063400108,-56.008872259612495,-17.2197636596947,28
59.64150776039307,-56.34802208458249,66.27347730054645,-49.878403546073514,69.10198680852878,-58.86065283928647,64.95950384771804,-55.97664161688924,62.73959381062709,-49.82793224151936,62.602341854468385,-58.738835792016395,63.78649194735798,-57.447398877664575,66.36650958610315,-55.10871306197883,64.84332817896023,-54.49001883211602,64.15338496794077,-52.93929055260576,69.79958770954234,-52.12147217731453,59.84762124179359,-57.463743368588226,64.53112564780969,-53.68195590930495,64.57045833773486,-53.98270225855177,65.87435681562137,-52.37846495507423,62.965512028963786,-53.54864262914609,63.3772649737431,-50.07652439604134,63.07518405212883,-52.78266290454946,68.16034213769152,-54.14354619869567,69.67236429767534,-56.05014552227424,-17.224931416197755,29
59.37864208742973,-56.3043977154333,66.50863290596632,-49.46618078125332,69.34929862044233,-58.93589956487734,65.18048382083504,-56.006223514248866,62.722295882547975,-49.379683476378254,62.53529421967706,-58.934533641722304,63.96976103134455,-57.3839526186036,66.67179215087396,-54.953780857038325,65.01109706054947,-54.27562645406202,64.37791444292922,-52.60989007039736,70.24148209806035,-51.810259404404825,59.737485033713014,-57.318598699698605,64.77972510873423,-53.460984857628986,64.75712842176183,-53.82038756302498,66.06829024975949,-51.953267751751945,63.05268364936041,-53.178785459126644,63.53864897177631,-49.65104505939584,63.15994811809657,-52.52767159284245,68.36795326956182,-53.879079639261676,70.10173431519233,-56.068210090485934,-17.230225401642514,30
59.11947782018535,-56.24974190875456,66.72057811791649,-49.077741757339446,69.59040280815964,-59.01156179324935,65.4206093902034,-56.05626383195246,62.726462506956764,-48.90963509826555,62.45692579174498,-59.13364697050361,64.13314363494555,-57.28493347636343,67.00980753616003,-54.786584097995224,65.17263671387677,-54.09186436588874,64.58974099742967,-52.27715374376175,70.6789740639436,-51.50088616830102,59.66194143366611,-57.1761182770934,65.05221760825953,-53.23341606026473,64.95934851222918,-53.62756496760204,66.26599756514638,-51.50656667384746,63.18392100512272,-52.777127131108145,63.71902524947937,-49.21317435722358,63.24371127818408,-52.26226951202815,68.58529921723098,-53.60484502929124,70.58745593126837,-56.070717645590086,-17.235636024580263,31
58.87648986646117,-56.1722392070168,66.93356633021752,-48.707346640570805,69.84237478152708,-59.07477013911126,65.66611173607255,-56.12847043021419,62.731053582514676,-48.443391285536634,62.39189393761592,-59.34471740056937,64.28862925057128,-57.154008850847084,67.34444096554954,-54.58741682560808,65.31167854268134,-53.916384113838795,64.75479941510316,-51.9253156367038,71.12767255653506,-51.18691529034972,59.6321623785024,-57.029607293589024,65.33087845339556,-53.00304504860999,65.16877703256749,-53.40041619036284,66.46117437797507,-51.033111559553426,63.31381344699736,-52.34832163080715,63.918733585931044,-48.76804930751462,63.29565902045957,-51.98259464900027,68.7609511066565,-53.37271026532126,71.11201853791648,-56.091934631936915,-17.241211527511688,32
58.627885295803104,-56.093103022491356,67.15241836037093,-48.33538199235862,70.09596428868674,-59.131037083372746,65.91048650899742,-56.25520699418539,62.7307855177726,-47.97875128513924,62.32623016979194,-59.55692578911286,64.45280444282008,-56.99534120166329,67.67005922409899,-54.36856819487062,65.41959763997006,-53.72724641058179,64.88870429698669,-51.55243898912271,71.5978393979713,-50.89955574966258,59.635581814235344,-56.88461217662737,65.59654904811659,-52.77694135106213,65.36357044180714,-53.17325689356919,66.63355393003518,-50.581645960426144,63.42939041797262,-51.9259529871339,64.12982558632186,-48.352757936603446,63.34770447612556,-51.726790636498,68.90938780085466,-53.14469269944363,71.64681020645577,-56.121876706827166,-17.24697413802049,33
58.33926377162296,-56.011253616038005,67.37216982345446,-47.95819930598195,70.33665974601246,-59.20589048057969,66.14811443087164,-56.43899910336117,62.72515410263143,-47.504375162824545,62.251610882510164,-59.76865453966675,64.60872943874816,-56.81465857278049,68.01119034441308,-54.13909573120998,65.50983339673843,-53.540839559502565,65.0034029898046,-51.16567755645382,72.0499613094151,-50.612762192609694,59.67597214922738,-56.72182809329289,65.82222092767637,-52.54825116376253,65.55080861621256,-52.9473215179116,66.78800989733175,-50.141149898870914,63.55063908185485,-51.49024693408582,64.35988986757332,-47.95286543493222,63.425209424156364,-51.51611295801546,69.07443027189792,-52.87029502208532,72.18643633973993,-56.14637194753123,-17.252957464920115,34
58.03261591664811,-55.935782066364496,67.59106589122007,-47.583168286861365,70.56881317250513,-59.30661179578475,66.37533254599865,-56.65493978209317,62.71231536743823,-47.05905779233488,62.16687029201223,-59.98282256326948,64.74717829925547,-56.656496626745316,68.37797480179299,-53.89572376668092,65.57438426886894,-53.36170754267479,65.09060337637597,-50.7560922735107,72.46310499903815,-50.31639968472686,59.756307787073744,-56.54028946219647,66.01486179746625,-52.31968868289569,65.75508324615765,-52.75064387563589,66.95620023594783,-49.714050014493374,63.70807334555609,-51.037152964314615,64.62126492082153,-47.543825623434394,63.51152357282334,-51.31196474910338,69.23698551514462,-52.559842578614656,72.73193615651543,-56.15783482944567,-17.25918541827655,35
57.72707113374052,-55.867977360819474,67.8084736636036,-47.23496481032717,70.7958866416051,-59.4431309690457,66.61098313673345,-56.87234644471079,62.69850720850462,-46.67662769426794,62.065520394960934,-60.210162899025065,64.9111086840365,-56.48665789946087,68.76746644051474,-53.63901382492322,65.59546360334885,-53.19518109885222,65.16008600749119,-50.35295410431155,72.86682693685326,-50.006258953855266,59.84615666957239,-56.38470687985012,66.21487794795533,-52.085983167651605,65.95284102316985,-52.586792602539695,67.12225541585018,-49.30003685844944,63.90002920241254,-50.59361621775724,64.90132886982218,-47.1380329410213,63.605998169474525,-51.080105603836536,69.35720332380852,-52.22643794656936,73.30469343248019,-56.1555490552265,-17.26560553465121,36
57.42254588392153,-55.77284677302111,68.02463082379687,-46.934733901469166,71.03440212655221,-59.615269372730666,66.8638538192081,-57.09812639584511,62.715064845134506,-46.36540674869533,61.97691082396452,-60.41637488431342,65.1098430642605,-56.278960647776344,69.18092459812227,-53.37715579342751,65.59370278372661,-53.04688936364267,65.21301336493764,-49.974896836089165,73.26452343510663,-49.65844230945955,59.942675683224984,-56.24377995654177,66.45207673116131,-51.83726106393878,66.16226592052439,-52.43393929291856,67.29035123977265,-48.880823286965,64.0827718534584,-50.152307321691126,65.15848980346921,-46.7603388676987,63.731939206581295,-50.86047925137704,69.45271361242136,-51.88422913188706,73.8993032327348,-56.14263380111674,-17.2722406991371,37
57.138342837971315,-55.66427056494599,68.22770947011948,-46.66791849668691,71.29665953178865,-59.82233539141159,67.13155051067149,-57.34156696573932,62.76187332352887,-46.092161414681236,61.92448120800967,-60.588481651249246,65.33127656545102,-56.04895000235204,69.64469063873854,-53.11422254552221,65.61939734365983,-52.92116008257403,65.21959362721661,-49.60090880110086,73.61938787916304,-49.28300798156638,60.04754573331619,-56.095940662614304,66.69613038933055,-51.56247625488287,66.4221622251082,-52.29435160332281,67.4847692166485,-48.45075925296605,64.25142572099875,-49.71277525484232,65.38608316009156,-46.41755875135075,63.88440161919367,-50.67200892561728,69.56569732512514,-51.54848382558886,74.5361735858377,-56.12954190540717,-17.27911111423842,38
56.874323110487346,-55.58311889563139,68.44449367379308,-46.40809097794365,71.5713460362529,-60.0208599315332,67.40193683814407,-57.58271914791423,62.82785933902746,-45.82974696687345,61.8866997179796,-60.7437617452635,65.56766949892454,-55.83210365055297,70.13662623255422,-52.821398029277006,65.6750856583209,-52.819716507666904,65.21107196919688,-49.21085776116243,73.94799431811101,-48.88193385918991,60.15376670481031,-55.96432427852507,66.94199213502957,-51.28396671578584,66.71230361674981,-52.17394939647177,67.69375648762477,-48.018525202203264,64.41196590457042,-49.27264031366874,65.59442178846054,-46.08705702765532,64.03150945660191,-50.47947518095304,69.68482429098057,-51.21797377420793,75.21014888665405,-56.14127469304006,-17.28615007366034,39
56.61206391860382,-55.529007217184514,68.6899489768785,-46.131119247294485,71.83490343887208,-60.153826492886175,67.68414597544728,-57.811135756920315,62.9140742375814,-45.59550199849248,61.84207319458035,-60.886571741157354,65.79804715242358,-55.63689328810965,70.61184915926938,-52.52692349662032,65.72967099259428,-52.7257839276637,65.21633056339957,-48.801356867241886,74.29448642853282,-48.45127476378637,60.25711928137419,-55.85868308092914,67.2141865866948,-51.003937218852045,67.02396650362616,-52.04460692939348,67.90684436203966,-47.62121656000506,64.56046003074619,-48.82888573172296,65.77341123980293,-45.74711686351508,64.17185616625942,-50.27486401832413,69.80904752613131,-50.89239035467387,75.88662621423555,-56.168874341819716,-17.29333792881641,40
56.3548180233766,-55.49186449163229,68.95809895370023,-45.82918463804095,72.0801045450302,-60.24831670346117,67.96479639426171,-58.029321669337634,63.00171445274983,-45.375179024388956,61.81042316840327,-61.04281591667797,66.0148804957229,-55.44399067948421,71.09115442918072,-52.24220667513396,65.77759045064724,-52.656386219716246,65.23779301619551,-48.37926097608901,74.65227435039779,-47.99674459676832,60.34594225816758,-55.77071160634678,67.5073816084378,-50.70773720100174,67.3715875185893,-51.90520776464586,68.12856751676811,-47.26164864605578,64.68610484056015,-48.420170688168625,65.92044950422273,-45.41320071539925,64.31155059326571,-50.09695931406925,69.9260149318176,-50.565294089520336,76.58088520509399,-56.213458028226654,-17.300675304647765,41
56.106402984936075,-55.49010070105338,69.19574825380955,-45.53312389492802,72.31927006585637,-60.354258921720394,68.24397171689594,-58.25072081561209,63.09029946916729,-45.17755750502844,61.78861904441853,-61.2177021528925,66.26200227982466,-55.23107426518321,71.59618669881958,-51.911175805898296,65.81951315085689,-52.591179184891715,65.26038178493876,-47.93783925543471,75.00637049268103,-47.53993211917546,60.41048550376037,-55.70819145024118,67.80870361194265,-50.40243697320292,67.72667747250549,-51.736815929603,68.36654592959815,-46.928839339570125,64.78543324250813,-48.01171455600065,66.07268716010825,-45.098430900926324,64.46077886891732,-49.954635099768254,70.05041446550146,-50.21751214570959,77.28961564120343,-56.27871288353675,-17.30810398929347,42
55.84571169273088,-55.51349772868749,69.39462703367603,-45.25874390294546,72.55443854696985,-60.472867589778254,68.54590636424778,-58.47869987959718,63.21238541260224,-44.99484811231036,61.755726769500164,-61.37771513475482,66.54380706728644,-54.98909206664465,72.11814582712132,-51.50464629424676,65.83638865595277,-52.50079580795579,65.25271897977127,-47.48656386674902,75.36666805047336,-47.08641614114394,60.45189633038305,-55.656092797606384,68.10732600909748,-50.09168558601786,68.06388430011124,-51.52750830661949,68.6045215804109,-46.60543474560994,64.86533890153764,-47.57028304192576,66.23792248042325,-44.76887880803174,64.60859503866583,-49.836582892803236,70.18625871098891,-49.84889840060322,77.9957822728477,-56.34946568159003,-17.315616316168892,43
55.574776583024885,-55.55721196355288,69.59632933846906,-44.965185687767054,72.77939491012762,-60.62138089963557,68.8646311143155,-58.72176010666476,63.363909328950115,-44.81665379365616,61.717378791425524,-61.52279729045386,66.84277138913109,-54.737081935085854,72.62761723781777,-51.049506186342484,65.82724223195908,-52.39624166848314,65.23078773830412,-47.033375208091535,75.72265620287604,-46.63101758028333,60.48457509168704,-55.59257011515746,68.40509457438856,-49.78055540297574,68.38223170483114,-51.287510431288766,68.84017414229821,-46.24983095088826,64.96625530836683,-47.11782751646999,66.40375647578203,-44.44973693158604,64.72880810749736,-49.729412531721195,70.29471917038313,-49.480052453211854,78.70125857103179,-56.41891701465467,-17.323277684602328,44
55.34006355530726,-55.611194829540516,69.78854512496036,-44.66469609865074,72.9998581863139,-60.78400364770961,69.19538614586313,-58.965653392886345,63.51217847430256,-44.64760616234833,61.65236033956076,-61.65248919777358,67.16511495294226,-54.484634134942866,73.12533706360806,-50.591322282279386,65.7940879275368,-52.336756047988125,65.20503451219761,-46.59585458040909,76.0539886716525,-46.211845721718674,60.52469726183837,-55.54724119588436,68.71630088950691,-49.47352428387822,68.69987573195579,-51.015886314912784,69.08440750016712,-45.867638273407515,65.08913892518189,-46.638500120323584,66.61278722527308,-44.160553125472894,64.83793136949896,-49.617279086499586,70.37704960160457,-49.12361177448737,79.42683531162639,-56.47126236691574,-17.33109525430812,45
55.15560914704079,-55.64636630642297,69.94971961300384,-44.39044632950236,73.23360010130453,-60.946982054635285,69.54178168854077,-59.18291671529139,63.64670371801394,-44.45579907757781,61.58013932633196,-61.79165688784981,67.53478556834985,-54.24726299180456,73.6365172003979,-50.151412966987046,65.74887550681606,-52.31246057824423,65.18752885356992,-46.17048500191586,76.39061524306682,-45.8305974819254,60.55337474575396,-55.541706543428575,69.02637346720405,-49.1698739958281,69.04820762263289,-50.725987182923305,69.35675311130872,-45.49257855299732,65.19949852252104,-46.11727052228182,66.86600536174261,-43.88346653478285,64.95200658626747,-49.51196371089151,70.44068910856701,-48.780277719088346,80.16130744237208,-56.523511298825696,-17.339063627069873,46
54.97582243030942,-55.663291864369974,70.1343897388977,-44.14743628253336,73.476350713089,-61.10276245401873,69.88213495171989,-59.38177315828312,63.76791488404925,-44.23237844484637,61.53879023052538,-61.91807343816647,67.95657027018335,-54.045893875716125,74.16312903200249,-49.74122108664904,65.74220637501105,-52.27441674307082,65.19523802729748,-45.73102466257765,76.75146235774292,-45.466320341434155,60.579127130913264,-55.5646696187659,69.33552498386643,-48.869764824385484,69.41956567973898,-50.436958483810216,69.65971120931815,-45.132881955672474,65.29752906091542,-45.56008090421478,67.14230531747876,-43.6080489825165,65.06151405886551,-49.41266495996587,70.51030966072616,-48.453280099242804,80.88607349498172,-56.59845025318283,-17.347268888956506,47
54.79702295125903,-55.62600445850189,70.37511372490584,-43.9598641164345,73.7271445576477,-61.21632365580894,70.22704283572516,-59.594200934877584,63.88464542550905,-44.027201378568996,61.53887240885324,-62.011900389144024,68.38316886306123,-53.900415778671245,74.69967848662232,-49.36748932633511,65.75310027054302,-52.22366213756553,65.20225514651587,-45.28665188116502,77.10189128945181,-45.12786539705176,60.60094283455456,-55.60152212161311,69.6505493706291,-48.594307846107775,69.8025867837628,-50.18054475917346,69.94399459025713,-44.7885462762386,65.38809975003646,-44.999242492851195,67.4159721474294,-43.33449754901711,65.19665617730391,-49.3293562152441,70.6398275628765,-48.13078885297429,81.61493428822692,-56.676636153631826,-17.355722596022385,48
54.621351873627084,-55.57070370559335,70.65302093671528,-43.81955698233796,74.0172815995143,-61.30603981125079,70.60695274037681,-59.807042875597276,63.99073057842795,-43.85493450578563,61.56894151105522,-62.12457258266848,68.81929262329176,-53.797285586222316,75.25362704312235,-49.00892453208134,65.74045679765422,-52.17373239655895,65.19702909756727,-44.85978572223278,77.42800739133777,-44.79916170772746,60.59095612923834,-55.645612460477075,69.94881582713235,-48.335395755652634,70.191840964874,-49.96525179995834,70.20566906514985,-44.46439265420104,65.45896420090443,-44.431844026195144,67.67867187979643,-43.06543234931761,65.34620200617806,-49.26602986697077,70.83384709807173,-47.808282818802674,82.31776882511615,-56.7440540078923,-17.36439083407233,49
54.455114645496685,-55.5418470787624,70.9927897036547,-43.6872170453679,74.33750249172692,-61.3983044975793,70.98316594727244,-60.00727865794875,64.08876597716187,-43.68381521033421,61.59255060798156,-62.285494764989366,69.28102791266122,-53.73054125869525,75.81858880121672,-48.66146560634526,65.70567348656948,-52.15664913358248,65.18125280508944,-44.43818391092659,77.72338011037051,-44.44875473150515,60.58242079240227,-55.682834470791285,70.26871631245162,-48.069736918273044,70.61057753742855,-49.754245545099195,70.47629040141967,-44.152938820288014,65.54035401273362,-43.85860877908575,67.92578282999283,-42.78605603094503,65.47061391229707,-49.19791122573714,71.02940315449652,-47.524655470902104,82.99610607190348,-56.823724335932454,-17.373274152455977,50
54.31525412090607,-55.50988228595883,71.34224924637624,-43.55284949960208,74.63481315004398,-61.5026272336242,71.3320611411189,-60.1935964180887,64.19520977866752,-43.51344858227557,61.62978147357577,-62.46567591889861,69.75910906573147,-53.68568036890212,76.38683070810558,-48.329047139533124,65.66924657991586,-52.1533021201619,65.1742828662329,-43.998071053985264,77.9669096803641,-44.07594732328084,60.59217892117349,-55.702887832765086,70.5860343345104,-47.819083865852406,71.05849174155618,-49.541196316125195,70.76230690039925,-43.865797873944565,65.6460437980164,-43.27210716923103,68.12531368889961,-42.49100747359172,65.56354610308635,-49.12551291478263,71.18581824142676,-47.30822446491903,83.69301318798188,-56.88874702947639,-17.382409160741787,51
54.216929294567585,-55.44764073846977,71.67716348433972,-43.42216450528473,74.92281179708107,-61.64396726177988,71.67063403059831,-60.35600006407978,64.3147738565294,-43.336158935094915,61.689323911213656,-62.650881173455325,70.25276337910597,-53.63365934984402,76.9591615626151,-47.97494286118816,65.63853981940426,-52.145727629306634,65.19129964330158,-43.55001467755077,78.13753644227603,-43.69668642817942,60.606069082326265,-55.74771599296499,70.86804169211601,-47.55927637046703,71.50121999955928,-49.34757902372454,71.05714640309087,-43.61922030295512,65.73619604326903,-42.68797497488146,68.32200672367586,-42.17784414798311,65.60116614844794,-49.05306942980479,71.31165547563462,-47.09349041202818,84.40443891362281,-56.94266825165368,-17.391791382211075,52
54.12778362798643,-55.366808582832704,72.01213879146134,-43.28504098192421,75.23131143435829,-61.791500706051984,72.00174228139684,-60.52586345204622,64.48318599371886,-43.14819656003511,61.76384580762585,-62.84877773303898,70.74641546480164,-53.570425149301165,77.51105029356711,-47.58064724574101,65.61721135207719,-52.13738165993862,65.20316259817082,-43.11648054075082,78.25453393391703,-43.315812082357034,60.61754116746353,-55.80119109895385,71.14954589651903,-47.27631017293426,71.93901929020909,-49.170327991650254,71.36628856493154,-43.35469283284193,65.81604396172041,-42.12532904649385,68.535279497799,-41.8523080017059,65.62547779951115,-48.97767779387121,71.41099356683787,-46.86750081661729,85.12355359159231,-57.01407037281352,-17.40134043972975,53
54.03451430408265,-55.30980068677443,72.34261010101267,-43.15487706309976,75.52318901847184,-61.938211865658005,72.32383818729977,-60.726900912193685,64.69215360969173,-42.95916397241555,61.883256537341765,-63.035662309121065,71.21445568383525,-53.49168736999572,78.06294517121445,-47.173438478227766,65.60426998555681,-52.130281983574214,65.1990929811618,-42.721963920728705,78.37130855772197,-42.96505324614331,60.61662401263293,-55.82418275691688,71.43757388519195,-47.003737121460894,72.38696130495929,-48.9934582007882,71.72605551909548,-43.06644375360515,65.91312074581545,-41.60076417133786,68.76813462940889,-41.5155070159555,65.66886498865462,-48.90563974798629,71.49213846730999,-46.687304232142225,85.87964575032537,-57.113458847303576,-17.41105631127507,54
53.94824192210705,-55.28876781520475,72.67114784160695,-43.04648511378142,75.7817031590113,-62.09166410992723,72.6645992658409,-60.965603693857396,64.878559543571,-42.74868567861462,62.05978956644571,-63.182875169136196,71.66824837713784,-53.40723461824653,78.63211898839786,-46.759508977560515,65.57037893355404,-52.115191008867946,65.16258123453288,-42.36335553518299,78.49262944155012,-42.64124514064528,60.598603256322555,-55.841938616134776,71.73239353181053,-46.72963427158463,72.85519008464111,-48.82856953171115,72.13787095667374,-42.78839571902711,65.99837521026463,-41.145160631206174,69.02610425207507,-41.16756110063538,65.73214922174785,-48.84553051702804,71.55492477705327,-46.52043438519167,86.6712252908452,-57.23318074786722,-17.420948913851475,55
53.85250401778834,-55.27441756175768,73.02310704383326,-42.952209555929,76.03494821199897,-62.24556419101287,72.99718032792914,-61.2130266108094,65.04075410070475,-42.49754763899139,62.25970709246029,-63.29906351791329,72.13134064856696,-53.345887336642896,79.19900578751155,-46.33476719838161,65.53522637129448,-52.11138337943194,65.09227077401589,-42.0514843736645,78.61777031585098,-42.31951486623786,60.55688591608344,-55.88107002830261,72.02350635839095,-46.44001798398295,73.31914170886238,-48.67740689964342,72.5704881081259,-42.50384685812447,66.09280462551776,-40.719731820954244,69.27539347052854,-40.82208342259184,65.79876696120022,-48.78765607014788,71.60893845561293,-46.34127491251898,87.47156545952761,-57.34897459211904,-17.43103289589455,56
53.786990946725815,-55.24019780877453,73.41361965597748,-42.8854511054466,76.31843293196252,-62.39163687802556,73.31055177293025,-61.424989211226375,65.18687616173301,-42.21446735830927,62.45143462643126,-63.39573368833981,72.62454578360709,-53.25087208331418,79.76943998175918,-45.88621982037893,65.52265562180678,-52.1327248853257,65.00926083906046,-41.77495676458915,78.79096061683539,-42.006157085020774,60.47938980733044,-55.961692419449534,72.32793116300736,-46.1386933077585,73.7588964286412,-48.509701418877455,73.0195227581083,-42.18138587303247,66.1730798673249,-40.29230399288206,69.54325733597435,-40.47927083383082,65.84323162043607,-48.718470566249465,71.6558391193537,-46.14558745633628,88.25696323929981,-57.47556865937694,-17.441285777445305,57
53.74064207435603,-55.1924691713291,73.79626601718736,-42.85064405305558,76.64042892761792,-62.53002937443205,73.62591750584461,-61.602873776018455,65.30238679882486,-41.90269742743164,62.63344688596616,-63.498761516546374,73.11853539514736,-53.091924863363545,80.34194772335293,-45.4191839877354,65.53948198759826,-52.139004572070455,64.9254034095092,-41.525284869234696,79.01772322297607,-41.704059480376195,60.40257577902962,-56.057610692466056,72.66969872313713,-45.84116947649559,74.23023273886409,-48.33998602498943,73.47296854157172,-41.82906882111723,66.189972544325,-39.85511051898697,69.82757180370353,-40.113366536678306,65.90433985151381,-48.64675473185319,71.67643329200511,-45.934529639717006,89.04378549041226,-57.58500462566098,-17.451637713672095,58
53.70221850800365,-55.12426284529626,74.150258486853,-42.826623430756854,76.9736659348827,-62.66358230078481,73.93242073747341,-61.76867064371677,65.3900902860091,-41.56988317772226,62.7877951233309,-63.621023344322666,73.59486222264509,-52.91645923047092,80.91524370863667,-44.95471249505637,65.57710053739952,-52.10436086639547,64.85634528783058,-41.28451847844669,79.2788124701965,-41.43308086281815,60.34877851856839,-56.14560271168064,73.016404845506,-45.54647204376613,74.7206025294783,-48.15375472386425,73.91706169499639,-41.481431127097494,66.1813027048427,-39.43584884113793,70.07445522214617,-39.73946371801963,65.98427703766933,-48.58778757953411,71.67981885258895,-45.740664438127816,89.87048682510402,-57.67732632444117,-17.462130776730703,59
53.684673052216276,-55.02748747259423,74.49988935465787,-42.78357266201788,77.28364986112513,-62.76200925414404,74.22977482024457,-61.907048126134924,65.46688173203067,-41.228156597942544,62.90699088996805,-63.72255893280268,74.08222119147496,-52.73802217302078,81.45958102424868,-44.50808251973124,65.59825246396981,-52.056092126838415,64.7793350777944,-41.037554362919764,79.54533061396947,-41.18107815884611,60.3000329211293,-56.231684964786766,73.35702558532425,-45.249724280817894,75.16678383307722,-47.95312263600906,74.35119821758701,-41.14462362427941,66.13672003663751,-39.0149835334631,70.29093643282978,-39.35487661068203,66.06191849660898,-48.521698228072765,71.70697728539072,-45.588977112205875,90.70738228208741,-57.77580324546808,-17.472843672801655,60
53.67518559143486,-54.90475556255118,74.86286551532189,-42.71027409978281,77.5659143935114,-62.82429510057284,74.51707199260419,-62.003680564967674,65.55920084342725,-40.860047771637056,63.01849032760909,-63.83016550285477,74.56425071316319,-52.520887158477166,81.93171144629564,-44.07685312877682,65.59935403595846,-52.03462537852702,64.66900849068378,-40.78053264808833,79.828642613813,-40.917761712043166,60.234888281657234,-56.328488476299384,73.71004593647838,-44.94943122429544,75.55366557295325,-47.76347398549386,74.78357763343749,-40.82382847926942,66.05741294190678,-38.55244100552129,70.49927354858411,-38.94870159637393,66.13011232344316,-48.435209399505005,71.74946147808038,-45.470815531751924,91.54073299652579,-57.89210969679533,-17.483689811999348,61
53.66600708947739,-54.73149039594366,75.23038830911568,-42.62169773252847,77.8453215549228,-62.87008280670734,74.80236770426653,-62.06494456511662,65.65156537272878,-40.44778476935124,63.13189184111446,-63.94488299844832,75.05341080239437,-52.21298229152133,82.3557062089348,-43.631660126421814,65.59330686260186,-52.03510639712477,64.52914889032002,-40.52757746561267,80.12007636372317,-40.647192546457376,60.152453555366655,-56.438388972314385,74.06598798601638,-44.65740805165416,75.88253852929022,-47.57314294648011,75.22137818095084,-40.50156067313623,65.97036930433904,-38.08422130816529,70.70556803258815,-38.543948348317656,66.19199075761904,-48.36721796377461,71.76915349006138,-45.34922067799796,92.38432211703056,-58.010453831512066,-17.49470154911961,62
53.640817497183065,-54.53084668036562,75.58302033515164,-42.53299778194853,78.1396839734063,-62.93994013019286,75.09861343027984,-62.13485783141011,65.72863619351394,-40.01185349880017,63.23996998559035,-64.07415974442672,75.57987502073782,-51.852258633918034,82.79005454427588,-43.19087378080171,65.59922656650444,-52.0532233597798,64.35635135377522,-40.309418669118614,80.4274529268348,-40.383630193262206,60.09084445423374,-56.56780391006871,74.4312350358106,-44.38406675036205,76.18282397483853,-47.381604693757204,75.64963199167754,-40.18484144684964,65.89297726685543,-37.631573783326104,70.9264339025636,-38.119128639875356,66.26985600640018,-48.31271607768518,71.77242167425705,-45.21672327640702,93.25211929675542,-58.110581430117584,-17.505951628058558,63
53.5951113281464,-54.360751304054205,75.9383990265819,-42.4624428767721,78.44932770400905,-63.03713639784406,75.41553053988561,-62.25676214864283,65.7784022600848,-39.56389561969318,63.342928070178,-64.23149666270156,76.11624177971132,-51.49575940284315,83.21882911247678,-42.76338867390415,65.62715420709142,-52.07991560196901,64.17134219375787,-40.11202740548464,80.76447034249753,-40.096387220820766,60.04341634248308,-56.716792148195466,74.82076200658511,-44.09169367447679,76.46694116572311,-47.19798323392134,76.07612745137673,-39.88890358587371,65.81506632664598,-37.18175330069141,71.17863425805162,-37.69674421709786,66.35953660285521,-48.22305911460468,71.80299912189663,-45.09747599818546,94.18134892488075,-58.208707149396545,-17.517329755950858,64
53.5442365990674,-54.20737490736631,76.30794809966967,-42.3967191597034,78.76166240511998,-63.13840709666754,75.77875867656003,-62.424990617214675,65.81109763221451,-39.11492189009855,63.45838303514219,-64.40117363052093,76.6401384267518,-51.16144902809335,83.61754932855237,-42.34623593769891,65.64005785372738,-52.11950784356,63.97795991025014,-39.940642386662915,81.06078340805132,-39.753401823777914,59.97208377257896,-56.85431898031899,75.19459251391712,-43.782253245581636,76.74508935854524,-47.00242721366287,76.53236413183518,-39.61560718213009,65.73817634999759,-36.737475215786105,71.47675057867448,-37.32038615837777,66.46171431457728,-48.12520913453267,71.88451933311819,-44.9889903203719,95.1525578009788,-58.30121891252963,-17.528821099799,65
53.501012252273114,-54.04690458430813,76.68519596214455,-42.33225811865238,79.05885469629152,-63.24047603960656,76.15840633926838,-62.621425540995034,65.85085484268086,-38.66877928188182,63.60132541863038,-64.58534475906735,77.15137445143068,-50.83391713357971,84.0076668845293,-41.949134150420136,65.61662531911789,-52.18359951663556,63.77315490462944,-39.80518184482446,81.33832702909166,-39.41182358089282,59.87881005104176,-56.99180609667539,75.53189480670687,-43.51293095207635,77.00978137898197,-46.78730618777823,77.00084506318895,-39.36607517427741,65.6716403507463,-36.29452165953908,71.8118947980199,-36.97106892781071,66.56007865032538,-48.06040539790486,71.98154274133344,-44.879256259924155,96.14431323424932,-58.380741477240974,-17.54052833431264,66
53.46389838708914,-53.879402823634614,77.06941638502377,-42.274033662051025,79.32807910242217,-63.330754581142784,76.50820562500968,-62.840528963487,65.91784305170691,-38.21982711125885,63.76411567362002,-64.76289526090818,77.69046293287569,-50.48239114793302,84.39042213727166,-41.554699979988996,65.59461337383371,-52.26261926991575,63.592671069913436,-39.67683948821347,81.64030450291223,-39.09299234344044,59.78560834701063,-57.15243257353668,75.86508750033228,-43.29056554983328,77.24847662649199,-46.571176546402164,77.45009759231363,-39.1360840333158,65.62461347776576,-35.83793611289034,72.14118012523568,-36.60593632535536,66.63293633166741,-47.97513334128708,72.06918777331931,-44.756136825214156,97.14157450899313,-58.439837546787565,-17.552432481155453,67
53.405473266569935,-53.71619016955302,77.44560119444856,-42.23811436676115,79.58938648018227,-63.44200366418832,76.85375068090424,-63.087006609071025,66.02149335474229,-37.79798211438989,63.938663191586414,-64.92578471360902,78.24708050733798,-50.09528546291649,84.72788675235687,-41.15296911328525,65.57158556100808,-52.34394283887524,63.44246568529777,-39.55000784190838,81.96051159871828,-38.75355436474775,59.70006949192422,-57.32130755884406,76.21090498174283,-43.081810283195594,77.48230826696049,-46.35330274940134,77.8584061898952,-38.89549633646303,65.59569858769713,-35.35109577010107,72.4495413273213,-36.19263090214866,66.72002615363554,-47.865219014563415,72.19740160986035,-44.59568656205002,98.12797861154041,-58.479203453121876,-17.5644720154611,68
53.32790667459574,-53.55928813792061,77.84266541848267,-42.249775265481745,79.85124165710074,-63.566348731107134,77.18252251875784,-63.341314643082164,66.13068021898327,-37.43359159077703,64.14143454313482,-65.09714472050388,78.78008325637732,-49.68027654042431,85.01070914533629,-40.754696841623065,65.52862151694107,-52.43122327322246,63.3051507600382,-39.43742203018101,82.27995526052496,-38.38808220562545,59.597026694443386,-57.50390679692189,76.54606526194799,-42.86043358497476,77.72416907143439,-46.138307466449454,78.22556013081743,-38.61447750321273,65.56742387281224,-34.84240346621461,72.74516781590665,-35.75057984695907,66.8414918163651,-47.76396428465082,72.35694986734669,-44.43628127752319,99.10745430558521,-58.497511741977064,-17.576712955666594,69
53.23798792980267,-53.3859233666866,78.28508070928049,-42.261483809025115,80.09431170982289,-63.68555286083238,77.4900840543315,-63.581181886827814,66.23929009807975,-37.07464691193968,64.35745266940104,-65.28765507297518,79.31518413635366,-49.263993815159346,85.2577787370495,-40.34633767133559,65.47279360273951,-52.511532436993726,63.16515078086093,-39.3410032856631,82.58111839900069,-38.004415969190816,59.495443547052325,-57.69211554627807,76.85057189824556,-42.59695297681853,77.98798046097248,-45.94131350336019,78.60677809314318,-38.31598603365919,65.52940535708156,-34.343807682399785,73.0839265673519,-35.310414923097824,66.97341476498917,-47.64298519754357,72.5211177461325,-44.277728497394506,100.06734486956935,-58.47282465415878,-17.589214429229063,70
53.12335995526766,-53.202658443688335,78.74767915320024,-42.23767140182571,80.34342944956127,-63.827421853281564,77.80621597486115,-63.814075226242736,66.36630974784157,-36.700561220672974,64.55945511344719,-65.4827988863875,79.84808350017916,-48.84873471995807,85.48779828233998,-39.941920857801435,65.4199686460701,-52.573775767373945,63.0077181367238,-39.24913769220231,82.88437430384143,-37.612815848057444,59.42209418261198,-57.87046606956058,77.15128042037838,-42.31988088839229,78.24867238273865,-45.75057324179601,79.01684442169542,-38.03534786631763,65.51126228680982,-33.86630547813874,73.45850491061549,-34.87632475641927,67.1221547334836,-47.49473062445505,72.70568131966102,-44.10611817954339,101.03429612490172,-58.44288655870649,-17.601956635267737,71
53.01473802453902,-53.00349393162696,79.19955625240645,-42.23064621456355,80.61880193218472,-63.95826051530673,78.1130328645141,-64.0435829121297,66.49488772514998,-36.36609619881587,64.74874989713625,-65.6775955056315,80.37474624478055,-48.42875991899154,85.7431742769456,-39.55061868760523,65.3750839400298,-52.64319324304098,62.86292026186571,-39.15475086372326,83.17850145221259,-37.216053097459024,59.37046987900558,-58.065626405795584,77.46387164011435,-42.054888154063235,78.52986987927032,-45.552249417003374,79.44242076547913,-37.787404052782314,65.51511461215786,-33.39403905801278,73.81200454064472,-34.46379164863341,67.27860896563148,-47.32457254925906,72.90309681207503,-43.94547561787153,102.01388343206008,-58.43902461830627,-17.614806819360368,72
52.913548098344556,-52.77902327991944,79.65612977927793,-42.2561550473554,80.92439401329322,-64.08150421795145,78.40854519014901,-64.25040153970951,66.61011303155884,-36.048051659168856,64.94646076647705,-65.89648991359671,80.89404451912473,-48.024480103258796,86.03277889845441,-39.162644926220445,65.32059242678494,-52.727513920190276,62.72723991688775,-39.08571502397091,83.44455368856134,-36.79567280124736,59.34469053666519,-58.27933464431455,77.74019927016786,-41.781638206089305,78.86401297775154,-45.38742274672686,79.87859991672951,-37.531311529450825,65.49623430384946,-32.91158199724515,74.17059152947284,-34.08730711203028,67.43941605654435,-47.122660278843675,73.11843307461797,-43.78655093466024,102.98519062520144,-58.434649314251054,-17.62775590818352,73
52.81523325621207,-52.54247029718832,80.13533085187247,-42.290172551119355,81.25173912679104,-64.22427075486787,78.6974352053562,-64.46792524642316,66.70814189263926,-35.72317348038682,65.15324682233987,-66.13962426119986,81.41143447637519,-47.63018000352921,86.35290064412065,-38.80893135955724,65.22678436633652,-52.79871797680034,62.57313773276416,-39.07395813650493,83.7407982860816,-36.372632236575086,59.32737105538285,-58.50286308417884,77.9530274527723,-41.496982758701236,79.23031945887949,-45.25523373043573,80.30609241890839,-37.248245196590545,65.41112777337577,-32.42280930131541,74.53980648092175,-33.71408995573221,67.60780126444719,-46.909904024024435,73.34393592495492,-43.64031520817732,103.95108133067485,-58.41782299620989,-17.640816448590197,74
52.721897640052376,-52.262644426462145,80.60181349414992,-42.368254588363314,81.59123478557895,-64.38124378755818,78.99683955651291,-64.73002294836022,66.79144710255184,-35.40052891298767,65.34992530537599,-66.42018199321319,81.95375463283834,-47.208663094005374,86.69155352925227,-38.476849471009864,65.10636754925714,-52.857180100886794,62.37670859780744,-39.11885341731569,84.08098983803727,-35.97044757965269,59.29150841565097,-58.74693319690674,78.12671173999088,-41.200690177589124,79.60554919114655,-45.14411130705265,80.73592078541347,-36.98942211315164,65.28237866106706,-31.916814661278316,74.91743123265383,-33.32813712390834,67.7823305089803,-46.72455778169943,73.55251855329341,-43.50942175772448,104.90392998541603,-58.38516903793587,-17.653958373379652,75
52.633656528475996,-51.95131231908228,81.05986675770134,-42.479495551764664,81.94245199517731,-64.54614330803943,79.27789697821845,-65.00745598747615,66.88309023198552,-35.08248738181966,65.54190881304632,-66.70918429337196,82.4994271162598,-46.76125232009435,87.03744717200712,-38.15233525974932,64.99906543031946,-52.94623046080808,62.13421147787315,-39.2013844687941,84.424377262198,-35.554832531898,59.23713387796767,-59.00408162109179,78.27097102142018,-40.907229674914085,79.95537823288512,-45.04733466116504,81.18392349611541,-36.76024695656695,65.14953022911634,-31.395250079331817,75.30152816446513,-32.964016735653274,68.0049338825977,-46.56130593295335,73.75665938872348,-43.39217114687305,105.86373336597575,-58.33176679189979,-17.6672912986064,76
52.55108278765649,-51.61699185457679,81.53387259937037,-42.568031109342385,82.2883779633541,-64.71206618246451,79.52300295340915,-65.2742720479963,66.98028304508608,-34.78166851815515,65.71736853749259,-66.97933560534851,83.05078746648321,-46.2982710623968,87.38329908216446,-37.8164319642845,64.92123069802072,-53.07972231143292,61.89140081526755,-39.30191713337058,84.76875826822301,-35.10600818036389,59.190365323369626,-59.25760297273392,78.40508169790473,-40.60240901458516,80.28059925124315,-44.94571773329338,81.62749867779576,-36.51911946060783,64.98781681778785,-30.89175676886325,75.68102461841059,-32.61599391435934,68.25434674475807,-46.385653959451076,73.9653151855347,-43.2858565891024,106.81632673058083,-58.25548868620406,-17.68087890100504,77
52.451295669641645,-51.258452973542276,82.0039821555223,-42.65014668948339,82.63278281100008,-64.88389914098252,79.78074907061503,-65.54174013680796,67.06392457430378,-34.46702171597944,65.85565245855668,-67.23730880970604,83.61380024784812,-45.8286799367591,87.72889136058197,-37.44666172845286,64.87478000977858,-53.227420941160446,61.64357963069309,-39.408843764790284,85.1215776838617,-34.66020193671624,59.15620882582174,-59.50740741773502,78.55181365106256,-40.27603125362297,80.5996039709912,-44.82206451591973,82.06021541897185,-36.29110607427353,64.80916087837832,-30.413273528000662,76.05632295345461,-32.249351911645356,68.47485874298735,-46.19007774801429,74.13736292001643,-43.1667055800699,107.73470595416113,-58.19640893927333,-17.694676078147655,78
52.328637047807895,-50.894836424757074,82.45746619708135,-42.7351360349276,82.97009744236503,-65.08275491212657,80.05120390056726,-65.80792186723289,67.12724957917247,-34.12381252608286,65.93039307774764,-67.4863218814252,84.13935053809628,-45.396371901494916,88.10008009331412,-37.069865078572626,64.83306923203567,-53.36268050006863,61.385589079453645,-39.51255818800196,85.47322498606819,-34.23577133166872,59.122813916892426,-59.75953435724401,78.71557767100197,-39.96663370863515,80.95144817273165,-44.67022420404743,82.4930499704254,-36.072315754649075,64.61363329285798,-29.957016850563768,76.43232226274617,-31.88969509728767,68.66105621568084,-46.00690462314312,74.28748424011151,-43.02520929621172,108.60967054971954,-58.149300246216995,-17.708654087399413,79
52.18806545647984,-50.54276296123148,82.91128028888966,-42.801835379916604,83.29697272725346,-65.28578881364368,80.3418580885623,-66.0590051821758,67.1857963773727,-33.781384329271404,65.98602001814201,-67.73683005863808,84.61916581690562,-44.96384699737898,88.49284622606721,-36.69703846591166,64.80262034417866,-53.48322890223261,61.118533374479476,-39.591179167194255,85.82420650293363,-33.8302927941635,59.073744125938205,-60.03844749760553,78.88162614637258,-39.67052084371553,81.34016520525489,-44.482975958154704,82.93520815154154,-35.82050600634875,64.39767467977934,-29.54572618677001,76.798777744251,-31.55801302388608,68.82978540054398,-45.832711334549444,74.43955029565208,-42.87192689882104,109.46247718818536,-58.081663837964896,-17.722819872900086,80
52.04672527160218,-50.208536972705744,83.37472387455205,-42.83338927098981,83.61977890713891,-65.49388179918743,80.67129401750272,-66.28657924061086,67.24087502100411,-33.43194029358696,66.03952077424476,-67.99951576316978,85.07976259540537,-44.47532921603948,88.88190402110465,-36.29969747786273,64.79595382849661,-53.61495224209484,60.84927225455789,-39.63684321337166,86.15379749352151,-33.439678548010825,59.02641336755493,-60.3406362045788,79.0497214288597,-39.3728069804249,81.72395869405742,-44.25751121589962,83.39349997122366,-35.544188587402104,64.17746969997368,-29.162579378620702,77.14321888224944,-31.196294086415566,68.99654206003686,-45.63168309671532,74.60499550564072,-42.722306000926395,110.31209409610916,-58.00613405227797,-17.737195601473875,81
51.91727334482256,-49.868438704864204,83.8511831183034,-42.86148015179959,83.91458409651618,-65.69720922736991,81.01417109401616,-66.48041994159068,67.26873820730158,-33.06696993925043,66.06495480387423,-68.29624882929643,85.55628894791481,-43.94494011033754,89.21626025224765,-35.875322299998935,64.79294748457986,-53.756825301681474,60.59495890922505,-39.67765714970818,86.44215729023055,-33.05764859411687,58.99758706468951,-60.62863991987577,79.21531575926277,-39.08813200169243,82.10388576875793,-44.011702948140346,83.85857317541904,-35.24879661434543,63.940739535437956,-28.804771255275455,77.46263741322477,-30.788391045340177,69.19780494830377,-45.39233358866252,74.78780474816737,-42.556721004965084,111.14206668295307,-57.92903997081665,-17.751800213455667,82
51.78650017676813,-49.52565399196602,84.3617942577726,-42.87767904954806,84.22389706091101,-65.87103582290854,81.34832768463706,-66.6371006495337,67.27005472347506,-32.70944451365248,66.09329414630045,-68.61923902016915,86.04603477554468,-43.40199226774351,89.48835921293788,-35.44119635756204,64.79019022212604,-53.89211832169188,60.34891214049836,-39.72749494193429,86.70283330790947,-32.685153125061184,58.95406555612199,-60.88362822101752,79.38928109085816,-38.81888300617412,82.47734440698966,-43.751289511258726,84.30763047323659,-34.92515210158358,63.672046238552525,-28.476891466752182,77.80434923460247,-30.370451498837646,69.44381777074376,-45.14083721911343,74.96979145182053,-42.372787904818416,111.92975920872792,-57.837093601625746,-17.766605291567608,83
51.66380482496476,-49.18712960895434,84.89503266068117,-42.86566183249224,84.57097111815337,-66.02887439750329,81.67602095223826,-66.8105289071798,67.26422970718939,-32.37767527126251,66.11733419931737,-68.95775395229279,86.5531493651139,-42.8664877805819,89.73943469341933,-34.99688997787203,64.78159701390703,-54.030655606147775,60.1035789254674,-39.75527708027569,86.96147719668598,-32.29067029704459,58.88334934296892,-61.09771513525783,79.60132073977778,-38.527892234011404,82.8370321422358,-43.49820447973631,84.7501101395445,-34.57855863109059,63.37209519947546,-28.148157513423456,78.15523064456364,-29.959495214406726,69.6923182022213,-44.86603200327044,75.12696676913637,-42.1884882328372,112.65898362923353,-57.73039641861123,-17.78158060555597,84
51.56721522405888,-48.83741342855516,85.43179639374974,-42.85408390432233,84.9107495727127,-66.19880891078846,82.00434487689883,-67.00922667028074,67.23656575237433,-32.06085132316015,66.12530567032546,-69.30641248355703,87.05834359676282,-42.313870380411025,89.97362264065265,-34.55765324480302,64.77250399062423,-54.181629342705556,59.84842679723292,-39.75337342121494,87.20037260600785,-31.84690652055759,58.802012478098035,-61.294247763454784,79.84669830254583,-38.215583925273755,83.21999750890191,-43.249371955324925,85.18679181777668,-34.22099416780415,63.064326201447415,-27.81902759903086,78.45807514214812,-29.583379712646906,69.93553884106309,-44.534510694016426,75.2808002358441,-41.99968073577969,113.34345347405971,-57.62243396423396,-17.79668864290912,85
51.485408062526524,-48.5025506142567,85.98498022507573,-42.86345584913087,85.22384767379941,-66.40251313248105,82.35188884122428,-67.21746379436064,67.18401353680628,-31.778444899478394,66.12286724372417,-69.65800391448694,87.53913455726821,-41.7472328090896,90.2064554688373,-34.10461743199239,64.78213202521626,-54.351288134223424,59.57491005598551,-39.73858648289319,87.39556760730507,-31.35958642200053,58.70036063294465,-61.50025247790609,80.11079999756238,-37.9129444170017,83.60953052549432,-42.972969495146536,85.61703278372705,-33.85728102030502,62.779306768010954,-27.500571827333022,78.7543707272456,-29.2480747858811,70.17928065301882,-44.22386588562343,75.43548160048778,-41.79523342434169,114.03357836466269,-57.492298969384116,-17.811942981879792,86
51.43132687754403,-48.196810073557664,86.55399482254306,-42.9057743182272,85.50255343637089,-66.64300425287003,82.70231305531864,-67.44841661870929,67.10879184708209,-31.5343594997621,66.0936388402307,-69.99123880772294,88.04470093602846,-41.19482078273284,90.45356239516708,-33.62740249584065,64.81116459696698,-54.524304942526655,59.29169494733327,-39.72058597382731,87.56220888019692,-30.859432784624982,58.58485699376992,-61.70857317338362,80.37143808613521,-37.623285441626464,83.98669878601092,-42.70329918789032,86.06206895154705,-33.50585591050147,62.51211327087777,-27.186598503247687,79.09384313436688,-28.94148390841267,70.41231974881906,-43.95014991375916,75.56402769266657,-41.58451242231414,114.72893065150348,-57.345657889806105,-17.827392814944687,87
51.39919375130211,-47.91724104157039,87.13034520332101,-42.96516039732286,85.77201626282839,-66.90203665041307,83.05902234124252,-67.67925284203798,67.04133871678887,-31.27306018307462,66.03322071652956,-70.31553399606909,88.55528901780802,-40.66125329722544,90.7090389597486,-33.147591074824774,64.87558330235443,-54.720269170966716,59.02663374077167,-39.68867251285489,87.70917613587208,-30.367217274192143,58.46453349103374,-61.893755025840335,80.62988563865444,-37.334108835442954,84.35870380219403,-42.46144265013273,86.53576775710675,-33.18705464449903,62.236153790445584,-26.86569705732102,79.4587604096812,-28.646898540280883,70.6355088437458,-43.66096696815943,75.68284610785635,-41.37911735756806,115.40181008376041,-57.22054223207542,-17.843065590237554,88
51.337577821879265,-47.689869044548615,87.71989632204861,-43.023161448980595,86.06489794055412,-67.12894488622328,83.44004041305914,-67.9281528137785,66.98037595477139,-31.003723019582974,65.98633360685916,-70.64837044283776,89.06161046918791,-40.123515522767306,90.93334617560782,-32.66733009373386,64.94971574719682,-54.946086026060314,58.77150264906619,-39.64537292208646,87.84129243746924,-29.84817054905008,58.34016986563048,-62.10743060552941,80.88696958835347,-37.04263240308537,84.7462277154378,-42.22487465570282,87.04517057059145,-32.891279077071395,61.93780721609163,-26.55436985017966,79.80791238319034,-28.364988768951143,70.85764055983509,-43.36332060622203,75.8129647187165,-41.15897750424095,116.07082749517421,-57.111711946536296,-17.858903469358644,89
51.24655489259973,-47.47915911861637,88.3592992499349,-43.09151223975637,86.36511184904488,-67.33876696901476,83.84820652385326,-68.1764712085804,66.92562973614919,-30.755532841028145,65.9838328030931,-71.0251969107673,89.5925391830755,-39.580967378653426,91.13511936934933,-32.186609292637755,65.03182198904445,-55.18504334066758,58.4979232287808,-39.601720818470454,87.96824308426135,-29.30623218588965,58.233046539020535,-62.360698017298986,81.13376712232198,-36.767818832590685,85.16924883401056,-42.01471338385036,87.58468760467555,-32.62209353200166,61.62454767307374,-26.242104003275234,80.13543015434897,-28.12234254716914,71.09106562569683,-43.06588335474725,75.96630718632763,-40.94802177435692,116.72810542371194,-56.998767337837855,-17.87484309810961,90
51.172970660920804,-47.24009427281976,89.04636239705516,-43.157885070634585,86.66415434709063,-67.5579303032357,84.28065650384023,-68.41601577645841,66.87828582968815,-30.487706458201608,65.99978748275826,-71.4371692829738,90.14393385691376,-39.03862209674206,91.350705003717,-31.705375121830876,65.13732710444381,-55.42919964949274,58.2164157640349,-39.55403182802213,88.10343006747512,-28.756683090570007,58.11130110029475,-62.58828287700925,81.3633239080775,-36.48197404600088,85.60513626878648,-41.82233050303113,88.16144278827346,-32.360942099612615,61.3198673963539,-25.90559437319763,80.47074987957501,-27.90769765833723,71.34675963909976,-42.749114713539456,76.13425664216906,-40.73953249904165,117.3897403124273,-56.90463531789629,-17.890876737534903,91
51.122862337256066,-46.99435641491911,89.74775058606618,-43.202476779614024,86.98673534902179,-67.7635981768336,84.70978848863946,-68.6653801067424,66.85179747889049,-30.195677852815063,66.05442983389769,-71.83591992575937,90.68979272625312,-38.50237911579967,91.56902587567552,-31.195419777581545,65.23176999940927,-55.657508098692865,57.94073611952903,-39.506084587297785,88.24931816560184,-28.19205778849508,57.99003193395049,-62.77695045909949,81.60038386529467,-36.169927043949265,86.06847199672265,-41.6268657318326,88.7347354147533,-32.07988560827088,61.027916719924306,-25.574463738159082,80.83221524242761,-27.693813954264428,71.6198330427152,-42.39412067743422,76.28750127575877,-40.51871987219655,118.06120266146614,-56.8060569976262,-17.907063015235593,92
51.07985223272849,-46.75650125525576,90.45184970947483,-43.26118636655814,87.28820439473601,-67.95231261429275,85.12180577952715,-68.93925005369962,66.87299212495364,-29.925255467583987,66.13247940351665,-72.2191481505447,91.23714993756373,-37.9717473015963,91.79120037405458,-30.621329774303657,65.3127580282257,-55.868485972167896,57.67370087584728,-39.42896132208426,88.41112627447546,-27.60013750969144,57.89641608832049,-62.9604065580293,81.85778217699836,-35.872755051957256,86.57158465927525,-41.434585784202966,89.27453948608492,-31.801542796330388,60.734299483036274,-25.250776944780405,81.18039244378538,-27.481702708227708,71.8986715573737,-42.023632847553024,76.44652432745247,-40.2723879052758,118.72916788240565,-56.67095336592412,-17.923423373556798,93
51.04311288419964,-46.519877658125466,91.15433591679833,-43.30424105945133,87.55766589417195,-68.17352945802067,85.52188842978352,-69.20969359303147,66.90932148984504,-29.67032329602622,66.20277290983248,-72.56618331740198,91.79919575816143,-37.42272763358417,92.01589161744629,-30.011672279289783,65.35485240560305,-56.0860440282967,57.414094914748844,-39.31971683379266,88.59493773511325,-26.98364029567414,57.79048471765038,-63.156613861224734,82.10931401932721,-35.59721282152299,87.09310057813074,-41.229205877303386,89.8063246912858,-31.52304645177972,60.44415884612422,-24.91256271296447,81.50718840919498,-27.285581357966443,72.17862812455148,-41.67052933476838,76.64175426641738,-39.999222755605835,119.39294667969563,-56.52982861711941,-17.939871403147627,94
51.00422258241178,-46.27910647451752,91.87071113866752,-43.307991756460794,87.84258986959591,-68.44334470658828,85.92036639332345,-69.4535033579506,66.97239472383447,-29.40954099902425,66.28376897235981,-72.89560432748443,92.37564940267261,-36.86182632992011,92.23611368011015,-29.401652331863936,65.35139748958083,-56.30961886555077,57.18227652062395,-39.191577332933846,88.79740393093657,-26.353800172966135,57.682352542751154,-63.370552689176,82.33976726844224,-35.305194368707184,87.60899588452166,-40.986321543850316,90.35560463074906,-31.212077261339356,60.16620965268538,-24.57337020896568,81.83159646322122,-27.081228250918013,72.4625555081593,-41.33341093232789,76.81816212382897,-39.71968928859611,120.04951685821075,-56.40747734930832,-17.956391007600796,95
50.93847289804378,-46.018356597131906,92.5948315227324,-43.27410644728206,88.13434631227005,-68.7080279696294,86.30982049036206,-69.69670420051928,67.07773214430483,-29.157022539451095,66.3711737258006,-73.2498064335518,92.96782622061762,-36.28678770207456,92.43764743633645,-28.798256003017237,65.33910779578159,-56.499274415643306,56.99210288734704,-39.054510030970675,88.981699135303,-25.702361583673557,57.5955154555309,-63.613052690471456,82.55031236583157,-34.989995389697356,88.11836863283791,-40.70588322326796,90.89236827650214,-30.86623135679546,59.884511072323946,-24.256769869535766,82.16357703000499,-26.8571785152134,72.75034269836233,-40.968615640276525,76.96018133602273,-39.435663330677556,120.7044791795972,-56.30705502747242,-17.973022519040434,96
50.841787571926844,-45.73809330166623,93.31878872504323,-43.18808547402484,88.39916261941931,-68.97654816265087,86.7219594678737,-69.94047959101648,67.18395597724248,-28.903456224087776,66.43933896409062,-73.5997881315037,93.57197158242114,-35.7013749369519,92.64900326194721,-28.18564058389212,65.30949591521593,-56.69736863242057,56.825291467319026,-38.931831719111756,89.15847104055104,-25.050630535555424,57.52296368872659,-63.87302441979828,82.77373504867752,-34.672821792047344,88.6194419814948,-40.362280593735996,91.39656435287353,-30.540377837137623,59.60496013060344,-23.90939130752266,82.5186108745259,-26.643517059551716,73.04190513772876,-40.59650979786554,77.0738304110815,-39.15488595402325,121.34935297860467,-56.22157394312873,-17.98977393425329,97
50.734342599906356,-45.4557921298372,94.07079474018738,-43.09025168578022,88.64176279334855,-69.29163256923354,87.15188783207891,-70.19478867182538,67.28999562951954,-28.65591346980533,66.48040408616481,-73.91402165641789,94.19050534995583,-35.1235900942865,92.86313659659051,-27.554199344788447,65.28864450932161,-56.93025295509074,56.68300865293414,-38.84175302498432,89.34886453635036,-24.413875576046433,57.442947233049104,-64.148448294228,83.04174364950597,-34.37970080809095,89.09168684432191,-39.989043550060785,91.88842475606995,-30.264863533066315,59.36902252275953,-23.527224676924995,82.8937104653935,-26.444711269195643,73.3356861583933,-40.243439242320065,77.16628040375613,-38.88557911655961,121.98875336961204,-56.14779498951504,-18.006688658734948,98
50.62620831332785,-45.1849001547457,94.80323770006814,-43.01884074016368,88.90101493768962,-69.65281548218096,87.56368746187744,-70.43625053891557,67.39727486195366,-28.43513450924119,66.5355880478463,-74.1791776513147,94.79660178630928,-34.5389137819063,93.05941039769584,-26.928223236215516,65.29025263222135,-57.162292731140155,56.567019685606425,-38.7879741232252,89.55260889437619,-23.78023199019406,57.34449411184011,-64.41170401499751,83.3207776514268,-34.10468411785498,89.54493530275444,-39.61138188450593,92.38717374862058,-30.01381441529733,59.1645159432967,-23.149687634968775,83.3126331580892,-26.249369783804735,73.61198067683937,-39.90222707953609,77.28734810783537,-38.642674846391365,122.67374228043953,-56.06547700273575,-18.023808891300263,99

